Adaptive Extended Kalman Filtering for Battery State of Charge Estimation on STM32

Accurate and computationally light algorithms for estimating the State of Charge (SoC) of a battery's cells are crucial for effective battery management on embedded systems. In this letter, we propose an Adaptive Extended Kalman Filter (AEKF) for SoC estimation using a covariance adaptation technique based on maximum likelihood estimation - a novelty in this domain. Furthermore, we tune a key design parameter - the window size - to obtain an optimal memory-performance trade-off, and experimentally demonstrate our solution achieves superior estimation accuracy with respect to existing alternative methods. Finally, we present a fully custom implementation of the AEKF for a general-purpose low-cost STM32 microcontroller, showing it can be deployed with minimal computational requirements adequate for real-world usage.

==> data/buf_analysis_results.txt <==
ekf_lower_conf_bound ekf_mean ekf_upper_conf_bound buf_size mle_lower_conf_bound mle_mean mle_upper_conf_bound cm_lower_conf_bound cm_mean cm_upper_conf_bound cc_lower_conf_bound cc_mean cc_upper_conf_bound
0.934209 0.935564 0.936795 1 0.918978 0.940394 0.961431 0.791077 0.806161 0.822333 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 2 0.901878 0.926704 0.950152 0.783280 0.805245 0.829354 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 3 0.875622 0.902481 0.932633 0.767203 0.795451 0.828832 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 4 0.877651 0.907280 0.941692 0.759107 0.787254 0.822917 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 5 0.888410 0.928187 0.971953 0.755675 0.787670 0.825482 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 6 0.875217 0.917771 0.962293 0.749621 0.782032 0.822560 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 7 0.894056 0.937227 0.984455 0.745461 0.774423 0.810463 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 8 0.884844 0.929529 0.974785 0.744811 0.770840 0.802154 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 9 0.856305 0.897504 0.940228 0.745523 0.771539 0.803850 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 10 0.852868 0.888149 0.929039 0.748495 0.775579 0.809924 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 11 0.831794 0.867091 0.904557 0.741327 0.766392 0.796524 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 12 0.825939 0.858115 0.892267 0.739074 0.755833 0.777651 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 13 0.820228 0.848722 0.881362 0.739488 0.749425 0.764631 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 14 0.821945 0.854694 0.893132 0.741853 0.760378 0.785893 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 15 0.817679 0.850680 0.888670 0.746136 0.768130 0.796755 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 16 0.812220 0.847095 0.882160 0.745102 0.763143 0.787269 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 32 0.751804 0.767176 0.783758 0.755177 0.756263 0.757418 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 64 0.740070 0.753271 0.769519 0.750118 0.751239 0.752338 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 128 0.739115 0.740467 0.741702 0.742563 0.743744 0.744738 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 256 0.787685 0.789044 0.790442 0.746800 0.747868 0.748990 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 512 0.810529 0.811503 0.812418 0.746497 0.747563 0.748684 0.910334 1.009322 1.109034
0.934209 0.935564 0.936795 1024 0.818117 0.819071 0.820067 0.752781 0.753851 0.754894 0.910334 1.009322 1.109034


==> data/charge_0.9A_results_fast.txt <==
cc ekf mle cm t soc_gt
23.6217 23.6559 23.6557 23.6573 8.0000 nan
23.6171 23.6764 23.6750 23.6750 18.0000 nan
23.6125 23.6752 23.6728 23.6707 28.0000 nan
23.6536 23.8900 23.8731 23.8671 38.0000 nan
23.7250 23.8958 23.8793 23.8742 48.0000 nan
23.7964 23.9340 23.9145 23.9073 58.0000 nan
23.8679 23.9924 23.9723 23.9646 68.0000 nan
23.9393 24.1236 24.1065 24.0972 78.0000 nan
24.0108 24.2332 24.2195 24.2093 88.0000 nan
24.0822 24.3928 24.3939 24.3831 98.0000 nan
24.1537 24.5105 24.5216 24.5118 108.0000 nan
24.2251 24.6608 24.7012 24.6969 118.0000 nan
24.2965 24.8101 24.9125 24.9194 128.0000 nan
24.3680 24.9277 25.1610 25.1957 138.0000 nan
24.4394 25.0964 25.6652 25.7670 148.0000 nan
24.5108 25.2229 26.1187 26.1673 158.0000 nan
24.5823 25.3412 26.5447 26.5837 168.0000 nan
24.6538 25.4761 27.0186 27.0964 178.0000 nan
24.7252 25.5938 27.5240 27.6169 188.0000 nan
24.7966 25.7403 28.0389 28.1084 198.0000 nan
24.8681 25.8716 28.5345 28.6153 208.0000 nan
24.9396 25.9617 28.9712 29.0031 218.0000 nan
25.0111 26.1214 29.5056 29.6027 228.0000 nan
25.0825 26.2454 29.9670 30.0440 238.0000 nan
25.1538 26.3491 30.3911 30.4561 248.0000 nan
25.2253 26.4303 30.7647 30.7604 258.0000 nan
25.2968 26.5642 31.1922 31.2300 268.0000 nan
25.3683 26.6714 31.5976 31.6481 278.0000 nan
25.4397 26.7999 32.0526 32.1338 288.0000 nan
25.5111 26.9243 32.4356 32.5093 298.0000 nan
25.5826 27.0153 32.7609 32.7381 308.0000 nan
25.6539 27.1184 33.0349 32.7538 318.0000 nan
25.7254 27.2652 33.4407 33.3900 328.0000 nan
25.7968 27.3641 33.8100 33.7395 338.0000 nan
25.8682 27.4795 34.0740 33.8819 348.0000 nan
25.9396 27.5626 34.0203 33.2618 358.0000 nan
26.0110 27.6579 33.7334 32.9590 368.0000 nan
26.0824 27.7579 33.4394 32.9383 378.0000 nan
26.1539 27.9169 34.2418 33.7027 388.0000 nan
26.2254 28.0064 34.1974 33.8397 398.0000 nan
26.2967 28.0943 33.9239 33.7155 408.0000 nan
26.3682 28.1911 33.7634 33.5313 418.0000 nan
26.4396 28.2940 33.8072 33.5053 428.0000 nan
26.5110 28.4129 34.1656 33.8493 438.0000 nan
26.5824 28.5441 34.3931 34.0348 448.0000 nan
26.6538 28.6322 34.3411 34.0883 458.0000 nan
26.7253 28.7199 34.1968 34.0111 468.0000 nan
26.7968 28.8010 33.8853 33.7463 478.0000 nan
26.8682 28.9148 34.0233 33.7663 488.0000 nan
26.9396 28.9983 33.9751 33.7441 498.0000 nan
27.0110 29.1505 34.4860 34.0873 508.0000 nan
27.0825 29.2268 34.4427 34.2168 518.0000 nan
27.1540 29.3029 34.1881 34.1318 528.0000 nan
27.2254 29.4078 34.2532 34.0904 538.0000 nan
27.2969 29.5101 34.2724 34.0619 548.0000 nan
27.3682 29.5727 34.0710 33.9950 558.0000 nan
27.4397 29.6997 34.3450 34.0866 568.0000 nan
27.5112 29.7719 34.1821 34.1408 578.0000 nan
27.5826 29.8827 34.3777 34.1670 588.0000 nan
27.6541 29.9464 34.1045 34.1432 598.0000 nan
27.7255 30.0269 34.0168 34.0939 608.0000 nan
27.7970 30.1115 33.9888 34.0291 618.0000 nan
27.8684 30.1892 33.9315 33.9481 628.0000 nan
27.9399 30.2760 33.9473 33.8822 638.0000 nan
28.0114 30.3770 34.0966 33.8757 648.0000 nan
28.0829 30.4586 34.0811 33.9761 658.0000 nan
28.1544 30.5681 34.3090 34.0898 668.0000 nan
28.2258 30.6187 33.9641 34.1072 678.0000 nan
28.2974 30.6809 33.8082 34.0009 688.0000 nan
28.3688 30.7823 34.0109 34.0200 698.0000 nan
28.4402 30.8381 33.8082 33.9653 708.0000 nan
28.4964 30.6231 31.8066 33.5618 718.0000 nan
28.4918 30.6962 32.6833 33.2989 728.0000 nan
28.4872 30.8311 33.8845 33.2979 738.0000 nan
28.4827 30.9451 34.7180 33.4206 748.0000 nan
28.4781 30.9952 34.8303 33.5449 758.0000 nan
28.4736 31.0089 34.6846 33.6452 768.0000 nan
28.4689 31.0304 34.6617 33.7289 778.0000 nan
28.4643 31.0264 34.5521 33.7855 788.0000 nan
28.4597 31.0037 34.2489 33.8189 798.0000 nan
28.4552 30.9630 33.7441 33.8306 808.0000 nan
28.4505 30.9646 33.7740 33.8342 818.0000 nan
28.4460 30.9024 33.2688 33.7952 828.0000 nan
28.4414 30.8984 33.2464 33.7434 838.0000 nan
28.4368 30.8792 33.0571 33.6873 848.0000 nan
28.4322 30.8784 33.0216 33.6056 858.0000 nan
28.4276 30.8811 32.9918 33.5236 868.0000 nan
28.4231 30.8355 32.7050 33.4166 878.0000 nan
28.4186 30.8718 32.8117 33.3264 888.0000 nan
28.4141 30.8271 32.5882 33.2011 898.0000 nan
28.4095 30.8357 32.5726 33.0866 908.0000 nan
28.4049 30.8297 32.4750 32.9702 918.0000 nan
28.4002 30.8024 32.2813 32.8344 928.0000 nan
28.3956 30.8200 32.2647 32.7230 938.0000 nan
28.3911 30.7690 32.0799 32.6072 948.0000 nan
28.3865 30.7847 32.0948 32.5272 958.0000 nan
28.3819 30.7572 31.9745 32.4355 968.0000 nan
28.3774 30.7422 31.8829 32.3473 978.0000 nan
28.3728 30.7429 31.8993 32.2887 988.0000 nan
28.3682 30.7525 31.8805 32.2324 998.0000 nan
28.3636 30.7523 31.8333 32.1673 1008.0000 nan
28.3591 30.7405 31.8013 32.1134 1018.0000 nan
28.3544 30.7517 31.8062 32.0724 1028.0000 nan
28.3498 30.7608 31.8242 32.0445 1038.0000 nan
28.3453 30.7404 31.7306 31.9877 1048.0000 nan
28.3407 30.7441 31.7358 31.9590 1058.0000 nan
28.3360 30.7457 31.7339 31.9368 1068.0000 nan
28.3314 30.7622 31.7742 31.9452 1078.0000 nan
28.3268 30.7593 31.7508 31.9291 1088.0000 nan
28.3222 30.7611 31.7263 31.9061 1098.0000 nan
28.3175 30.7545 31.7051 31.8817 1108.0000 nan
28.3130 30.7592 31.6916 31.8633 1118.0000 nan
28.3084 30.7587 31.6718 31.8417 1128.0000 nan
28.3039 30.7636 31.6792 31.8416 1138.0000 nan
28.2993 30.7709 31.6877 31.8437 1148.0000 nan
28.2947 30.7656 31.6627 31.8209 1158.0000 nan
28.2901 30.7509 31.6387 31.8002 1168.0000 nan
28.2855 30.7685 31.6310 31.7881 1178.0000 nan
28.2809 30.7726 31.6559 31.7996 1188.0000 nan
28.2763 30.7703 31.6778 31.8150 1198.0000 nan
28.2717 30.7655 31.6365 31.7891 1208.0000 nan
28.2671 30.7795 31.6435 31.7856 1218.0000 nan
28.2625 30.7711 31.5888 31.7478 1228.0000 nan
28.2579 30.7729 31.5977 31.7429 1238.0000 nan
28.2533 30.7838 31.6091 31.7422 1248.0000 nan
28.2488 30.7628 31.5861 31.7276 1258.0000 nan
28.2442 30.7988 31.6142 31.7327 1268.0000 nan
28.2396 30.7975 31.6099 31.7276 1278.0000 nan
28.2350 30.7547 31.5613 31.7061 1288.0000 nan
28.2304 30.7963 31.5896 31.7101 1298.0000 nan
28.2259 30.8077 31.6021 31.7114 1308.0000 nan
28.2245 30.8322 31.6130 31.7125 1318.0000 nan
28.2245 30.8175 31.6120 31.7155 1328.0000 nan
28.2245 30.8646 31.6127 31.7107 1338.0000 nan
28.2245 30.7582 31.5303 31.6844 1348.0000 nan
28.2236 30.8190 31.4803 31.6622 1358.0000 31.6225
28.2236 30.8581 31.4931 31.6594 1368.0000 31.6225
28.2236 30.9011 31.5340 31.6663 1378.0000 31.6225
28.2236 30.9047 31.5782 31.6767 1388.0000 31.6225
28.2236 30.8998 31.5969 31.6820 1398.0000 31.6225
28.2237 30.9158 31.5931 31.6814 1408.0000 31.6225
28.2237 30.9357 31.5971 31.6827 1418.0000 31.6225
28.2237 30.9530 31.6039 31.6848 1428.0000 31.6225
28.2237 30.9554 31.6265 31.6913 1438.0000 31.6225
28.2237 30.9695 31.6394 31.6963 1448.0000 31.6225
28.2237 30.9949 31.6661 31.7051 1458.0000 31.6225
28.2237 31.0064 31.6759 31.7104 1468.0000 31.6225
28.2238 30.9993 31.6957 31.7189 1478.0000 31.6225
28.2238 31.0151 31.7113 31.7286 1488.0000 31.6225
28.2237 31.0346 31.7412 31.7445 1498.0000 31.6225
28.2237 31.0237 31.7027 31.7420 1508.0000 31.6225
28.2238 31.0204 31.7253 31.7537 1518.0000 31.6225
28.2238 31.0514 31.7485 31.7663 1528.0000 31.6225
28.2238 31.0525 31.7534 31.7761 1538.0000 31.6225
28.2238 31.0536 31.7507 31.7822 1548.0000 31.6225
28.2238 31.0586 31.7516 31.7894 1558.0000 31.6225
28.2238 31.0720 31.7542 31.7955 1568.0000 31.6225
28.2239 31.0876 31.7809 31.8093 1578.0000 31.6225
28.2240 31.0783 31.7397 31.8012 1588.0000 31.6225
28.2240 31.1014 31.7596 31.8086 1598.0000 31.6225
28.2240 31.1056 31.7562 31.8094 1608.0000 31.6225
28.2241 31.1074 31.7596 31.8124 1618.0000 31.6225
28.2241 31.1241 31.7802 31.8229 1628.0000 31.6225
28.2241 31.1366 31.7965 31.8329 1638.0000 31.6225
28.2241 31.1280 31.7759 31.8285 1648.0000 31.6225
28.2242 31.1395 31.7600 31.8215 1658.0000 31.6225
28.2242 31.1590 31.7533 31.8155 1668.0000 31.6225
28.2242 31.1673 31.7714 31.8213 1678.0000 31.6225
28.2243 31.1711 31.7723 31.8213 1688.0000 31.6225
28.2243 31.1804 31.7677 31.8186 1698.0000 31.6225
28.2243 31.1781 31.7504 31.8114 1708.0000 31.6225
28.2244 31.1933 31.7596 31.8129 1718.0000 31.6225
28.2244 31.2039 31.7811 31.8211 1728.0000 31.6225
28.2245 31.2014 31.7840 31.8236 1738.0000 31.6225
28.2245 31.2192 31.7803 31.8225 1748.0000 31.6225
28.2244 31.2140 31.7644 31.8165 1758.0000 31.6225
28.2245 31.2248 31.7857 31.8240 1768.0000 31.6225
28.2246 31.2391 31.7965 31.8298 1778.0000 31.6225
28.2247 31.2442 31.7971 31.8321 1788.0000 31.6225
28.2247 31.2481 31.7700 31.8226 1798.0000 31.6225
28.2247 31.2332 31.7317 31.8069 1808.0000 31.6225
28.2247 31.2443 31.7371 31.8038 1818.0000 31.6225
28.2248 31.2624 31.7417 31.8013 1828.0000 31.6225
28.2249 31.2709 31.7749 31.8103 1838.0000 31.6225
28.2248 31.2955 31.7960 31.8187 1848.0000 31.6225
28.2248 31.2901 31.7967 31.8215 1858.0000 31.6225
28.2249 31.2929 31.8007 31.8249 1868.0000 31.6225
28.2249 31.3155 31.8153 31.8321 1878.0000 31.6225
28.2249 31.3201 31.8139 31.8339 1888.0000 31.6225
28.2249 31.3211 31.8089 31.8349 1898.0000 31.6225
28.2250 31.2913 31.8074 31.8370 1908.0000 31.6225
28.2250 31.3452 31.8253 31.8435 1918.0000 31.6225
28.2250 31.3121 31.7892 31.8343 1928.0000 31.6225
28.2249 31.3208 31.7984 31.8372 1938.0000 31.6225
28.2250 31.3584 31.8261 31.8466 1948.0000 31.6225
28.2250 31.3090 31.8083 31.8443 1958.0000 31.6225
28.2250 31.3747 31.8134 31.8447 1968.0000 31.6225
28.2250 31.3299 31.8036 31.8418 1978.0000 31.6225
28.2250 31.3879 31.8284 31.8496 1988.0000 31.6225
28.2250 31.3737 31.8178 31.8482 1998.0000 31.6225
28.2250 31.3994 31.8282 31.8517 2008.0000 31.6225
28.2250 31.4031 31.8214 31.8498 2018.0000 31.6225
28.2251 31.3996 31.8108 31.8459 2028.0000 31.6225
28.2251 31.4169 31.8042 31.8418 2038.0000 31.6225
28.2252 31.3852 31.7843 31.8339 2048.0000 31.6225
28.2252 31.4305 31.8141 31.8403 2058.0000 31.6225
28.2253 31.4343 31.8229 31.8434 2068.0000 31.6225
28.2253 31.4426 31.8301 31.8469 2078.0000 31.6225
28.2253 31.4376 31.8143 31.8432 2088.0000 31.6225
28.2253 31.4388 31.8065 31.8402 2098.0000 31.6225
28.2254 31.4567 31.8270 31.8459 2108.0000 31.6225
28.2253 31.4643 31.8381 31.8507 2118.0000 31.6225
28.2253 31.4023 31.8011 31.8408 2128.0000 31.6225
28.2261 31.4370 31.7952 31.8377 2138.0000 31.6225
28.2284 31.4238 31.7748 31.8305 2148.0000 31.6225
28.2306 31.4272 31.7596 31.8228 2158.0000 31.6225
28.2675 31.8248 31.9857 31.8977 2168.0000 nan
28.3390 31.6633 32.1113 31.9830 2178.0000 nan
28.4104 31.6823 32.2024 32.0604 2188.0000 nan
28.4818 31.7300 32.2820 32.1355 2198.0000 nan
28.5532 31.8012 32.3585 32.2099 2208.0000 nan
28.6246 31.8818 32.4342 32.2841 2218.0000 nan
28.6961 31.9914 32.5164 32.3594 2228.0000 nan
28.7676 32.0894 32.6000 32.4348 2238.0000 nan
28.8392 32.1952 32.6886 32.5109 2248.0000 nan
28.9106 32.2779 32.7768 32.5867 2258.0000 nan
28.9821 32.3977 32.8656 32.6625 2268.0000 nan
29.0536 32.5218 32.9594 32.7387 2278.0000 nan
29.1250 32.5908 33.0493 32.8142 2288.0000 nan
29.1964 32.6578 33.1390 32.8894 2298.0000 nan
29.2680 32.7194 33.2387 32.9655 2308.0000 nan
29.3394 32.7979 33.3323 33.0411 2318.0000 nan
29.4109 32.8759 33.4253 33.1166 2328.0000 nan
29.4824 32.9961 33.5177 33.1919 2338.0000 nan
29.5538 33.0816 33.6125 33.2672 2348.0000 nan
29.6253 33.1310 33.6989 33.3419 2358.0000 nan
29.6968 33.1601 33.7801 33.4162 2368.0000 nan
29.7683 33.2591 33.8590 33.4904 2378.0000 nan
29.8396 33.3303 33.9392 33.5645 2388.0000 nan
29.9111 33.3950 34.0125 33.6383 2398.0000 nan
29.9825 33.4400 34.0827 33.7120 2408.0000 nan
30.0540 33.4778 34.1402 33.7854 2418.0000 nan
30.1254 33.5677 34.1964 33.8589 2428.0000 nan
30.1968 33.6348 34.2550 33.9326 2438.0000 nan
30.2683 33.6798 34.2886 34.0056 2448.0000 nan
30.3398 33.7913 34.3577 34.0797 2458.0000 nan
30.4113 33.8429 34.4146 34.1536 2468.0000 nan
30.4828 33.8915 34.4575 34.2275 2478.0000 nan
30.5543 33.9679 34.4995 34.3013 2488.0000 nan
30.6257 34.0163 34.5203 34.3744 2498.0000 nan
30.6972 34.0659 34.5587 34.4475 2508.0000 nan
30.7686 34.1425 34.5982 34.5202 2518.0000 nan
30.8400 34.1967 34.6409 34.5925 2528.0000 nan
30.9115 34.2320 34.6686 34.6630 2538.0000 nan
30.9830 34.3134 34.7371 34.7350 2548.0000 nan
31.0545 34.3896 34.7725 34.8034 2558.0000 nan
31.1261 34.4643 34.8456 34.8743 2568.0000 nan
31.1975 34.5184 34.9002 34.9429 2578.0000 nan
31.2689 34.5968 34.9576 35.0100 2588.0000 nan
31.3404 34.6357 34.9909 35.0717 2598.0000 nan
31.4118 34.6729 35.0051 35.1246 2608.0000 nan
31.4833 34.7454 35.0563 35.1815 2618.0000 nan
31.5548 34.7925 35.1058 35.2371 2628.0000 nan
31.6262 34.8686 35.1587 35.2925 2638.0000 nan
31.6977 34.8914 35.1948 35.3445 2648.0000 nan
31.7691 34.9523 35.2432 35.4000 2658.0000 nan
31.8406 35.0339 35.3100 35.4601 2668.0000 nan
31.9120 35.0714 35.3597 35.5176 2678.0000 nan
31.9835 35.1554 35.4279 35.5782 2688.0000 nan
32.0550 35.2375 35.5152 35.6435 2698.0000 nan
32.1264 35.3692 35.6105 35.7127 2708.0000 nan
32.1980 35.4130 35.7039 35.7843 2718.0000 nan
32.2694 35.5081 35.7924 35.8561 2728.0000 nan
32.3409 35.5455 35.8596 35.9237 2738.0000 nan
32.4124 35.6151 35.9224 35.9897 2748.0000 nan
32.4838 35.6814 35.9849 36.0550 2758.0000 nan
32.5552 35.7582 36.0498 36.1204 2768.0000 nan
32.6267 35.8395 36.1210 36.1870 2778.0000 nan
32.6821 35.4926 36.0988 36.2158 2788.0000 35.5478
32.6823 35.4259 36.0392 36.1917 2798.0000 35.5478
32.6823 35.6181 36.0282 36.1864 2808.0000 35.5478
32.6824 35.7354 36.0264 36.1844 2818.0000 35.5478
32.6823 35.8200 36.0307 36.1847 2828.0000 35.5478
32.6823 35.8469 36.0376 36.1859 2838.0000 35.5478
32.6823 35.8213 36.0425 36.1865 2848.0000 35.5478
32.6823 35.8250 36.0454 36.1864 2858.0000 35.5478
32.6824 35.8090 36.0472 36.1859 2868.0000 35.5478
32.6824 35.7946 36.0489 36.1854 2878.0000 35.5478
32.6825 35.7834 36.0483 36.1841 2888.0000 35.5478
32.6825 35.7581 36.0468 36.1824 2898.0000 35.5478
32.6825 35.7732 36.0458 36.1810 2908.0000 35.5478
32.6826 35.7539 36.0431 36.1788 2918.0000 35.5478
32.6826 35.7112 36.0264 36.1697 2928.0000 35.5478
32.6827 35.7212 36.0018 36.1538 2938.0000 35.5478
32.6826 35.7024 35.9739 36.1354 2948.0000 35.5478
32.6827 35.6765 35.9401 36.1171 2958.0000 35.5478
32.6827 35.6462 35.8955 36.0992 2968.0000 35.5478
32.6828 35.6554 35.8626 36.0857 2978.0000 35.5478
32.6828 35.6374 35.8308 36.0735 2988.0000 35.5478
32.6828 35.6387 35.8070 36.0631 2998.0000 35.5478
32.6828 35.6352 35.7842 36.0534 3008.0000 35.5478
32.6828 35.6241 35.7664 36.0448 3018.0000 35.5478
32.6828 35.6257 35.7373 36.0352 3028.0000 35.5478
32.6827 35.6022 35.7196 36.0273 3038.0000 35.5478
32.6827 35.6103 35.7081 36.0205 3048.0000 35.5478
32.6828 35.5583 35.6911 36.0134 3058.0000 35.5478
32.6828 35.5581 35.6638 36.0054 3068.0000 35.5478
32.6828 35.5694 35.6429 35.9982 3078.0000 35.5478
32.6828 35.5206 35.6157 35.9908 3088.0000 35.5478
32.6828 35.5178 35.5953 35.9842 3098.0000 35.5478
32.6828 35.5300 35.5720 35.9776 3108.0000 35.5478
32.6828 35.5564 35.5535 35.9716 3118.0000 35.5478
32.6829 35.5214 35.5357 35.9659 3128.0000 35.5478
32.6829 35.5084 35.5188 35.9604 3138.0000 35.5478
32.6830 35.4989 35.4985 35.9550 3148.0000 35.5478
32.6830 35.5110 35.4862 35.9501 3158.0000 35.5478
32.6830 35.5116 35.4778 35.9456 3168.0000 35.5478
32.6830 35.4968 35.4606 35.9408 3178.0000 35.5478
32.6831 35.5095 35.4561 35.9368 3188.0000 35.5478
32.6832 35.4997 35.4458 35.9325 3198.0000 35.5478
32.6832 35.5028 35.4432 35.9286 3208.0000 35.5478
32.6831 35.4951 35.4337 35.9243 3218.0000 35.5478
32.6832 35.4840 35.4264 35.9203 3228.0000 35.5478
32.6832 35.4773 35.4180 35.9160 3238.0000 35.5478
32.6832 35.5003 35.4147 35.9119 3248.0000 35.5478
32.6832 35.5211 35.4306 35.9083 3258.0000 35.5478
32.6832 35.4836 35.4147 35.9038 3268.0000 35.5478
32.6831 35.4914 35.4099 35.8995 3278.0000 35.5478
32.6831 35.4907 35.3982 35.8949 3288.0000 35.5478
32.6832 35.4751 35.3847 35.8902 3298.0000 35.5478
32.6832 35.5031 35.3940 35.8861 3308.0000 35.5478
32.6833 35.4725 35.3840 35.8815 3318.0000 35.5478
32.6833 35.4785 35.3812 35.8770 3328.0000 35.5478
32.6833 35.4864 35.3757 35.8724 3338.0000 35.5478
32.6833 35.4795 35.3731 35.8679 3348.0000 35.5478
32.6833 35.5024 35.3820 35.8636 3358.0000 35.5478
32.6833 35.4995 35.3916 35.8594 3368.0000 35.5478
32.6833 35.4764 35.3850 35.8548 3378.0000 35.5478
32.6834 35.4751 35.3832 35.8504 3388.0000 35.5478
32.6834 35.4954 35.3957 35.8464 3398.0000 35.5478
32.6834 35.4922 35.3976 35.8421 3408.0000 35.5478
32.6835 35.4805 35.3892 35.8375 3418.0000 35.5478
32.6835 35.4843 35.3879 35.8329 3428.0000 35.5478
32.6835 35.4823 35.3849 35.8283 3438.0000 35.5478
32.6835 35.4804 35.3944 35.8239 3448.0000 35.5478
32.6836 35.4833 35.3933 35.8193 3458.0000 35.5478
32.6836 35.4730 35.3862 35.8143 3468.0000 35.5478
32.6836 35.4878 35.3923 35.8096 3478.0000 35.5478
32.6836 35.5011 35.4016 35.8049 3488.0000 35.5478
32.6837 35.4985 35.4035 35.8001 3498.0000 35.5478
32.6837 35.4795 35.3942 35.7949 3508.0000 35.5478
32.6838 35.4728 35.3895 35.7898 3518.0000 35.5478
32.6838 35.4912 35.3965 35.7849 3528.0000 35.5478
32.6839 35.4922 35.4014 35.7801 3538.0000 35.5478
32.6839 35.4955 35.4092 35.7752 3548.0000 35.5478
32.6839 35.4877 35.4124 35.7701 3558.0000 35.5478
32.6839 35.4970 35.4136 35.7650 3568.0000 35.5478
32.6839 35.4999 35.4209 35.7599 3578.0000 35.5478
32.6840 35.5075 35.4223 35.7547 3588.0000 35.5478
32.6840 35.5030 35.4293 35.7497 3598.0000 35.5478
32.6840 35.5069 35.4305 35.7443 3608.0000 35.5478
32.6840 35.4901 35.4249 35.7385 3618.0000 35.5478
32.6840 35.5347 35.4441 35.7339 3628.0000 35.5478
32.6840 35.4932 35.4382 35.7279 3638.0000 35.5478
32.6840 35.5317 35.4480 35.7226 3648.0000 35.5478
32.6840 35.4917 35.4458 35.7165 3658.0000 35.5478
32.6840 35.5165 35.4528 35.7109 3668.0000 35.5478
32.6841 35.5188 35.4542 35.7048 3678.0000 35.5478
32.6841 35.5130 35.4520 35.6983 3688.0000 35.5478
32.6841 35.5148 35.4534 35.6919 3698.0000 35.5478
32.6841 35.5208 35.4518 35.6849 3708.0000 35.5478
32.6841 35.5203 35.4597 35.6790 3718.0000 35.5478
32.6841 35.5183 35.4624 35.6725 3728.0000 35.5478
32.6840 35.5238 35.4651 35.6658 3738.0000 35.5478
32.6841 35.4891 35.4529 35.6565 3748.0000 35.5478
32.6841 35.5063 35.4470 35.6480 3758.0000 35.5478
32.6841 35.5211 35.4541 35.6417 3768.0000 35.5478
32.6841 35.5105 35.4578 35.6348 3778.0000 35.5478
32.6841 35.5263 35.4674 35.6291 3788.0000 35.5478
32.6841 35.5154 35.4668 35.6216 3798.0000 35.5478
32.6842 35.5330 35.4721 35.6154 3808.0000 35.5478
32.6842 35.5075 35.4695 35.6072 3818.0000 35.5478
32.6842 35.5074 35.4713 35.6002 3828.0000 35.5478
32.6843 35.5320 35.4752 35.5936 3838.0000 35.5478
32.6843 35.5216 35.4757 35.5864 3848.0000 35.5478
32.6843 35.5354 35.4767 35.5796 3858.0000 35.5478
32.6843 35.5289 35.4771 35.5727 3868.0000 35.5478
32.6842 35.5414 35.4812 35.5674 3878.0000 35.5478
32.6842 35.5089 35.4772 35.5576 3888.0000 35.5478
32.6842 35.5065 35.4730 35.5476 3898.0000 35.5478
32.6842 35.5375 35.4806 35.5460 3908.0000 35.5478
32.6842 35.5337 35.4802 35.5400 3918.0000 35.5478
32.6842 35.5121 35.4818 35.5361 3928.0000 35.5478
32.6842 35.5258 35.4813 35.5310 3938.0000 35.5478
32.6843 35.5082 35.4731 35.5192 3948.0000 35.5478
32.6843 35.5172 35.4754 35.5183 3958.0000 35.5478
32.6844 35.5170 35.4781 35.5185 3968.0000 35.5478
32.6844 35.5203 35.4769 35.5147 3978.0000 35.5478
32.6844 35.5349 35.4809 35.5178 3988.0000 35.5478
32.6844 35.5057 35.4741 35.5076 3998.0000 35.5478
32.6845 35.5248 35.4788 35.5128 4008.0000 35.5478
32.6845 35.5321 35.4768 35.5094 4018.0000 35.5478
32.6845 35.5450 35.4799 35.5128 4028.0000 35.5478
32.6846 35.5248 35.4792 35.5109 4038.0000 35.5478
32.6846 35.5250 35.4817 35.5133 4048.0000 35.5478
32.6846 35.5276 35.4867 35.5191 4058.0000 35.5478
32.6846 35.5480 35.4888 35.5209 4068.0000 35.5478
32.6847 35.5293 35.4954 35.5285 4078.0000 35.5478
32.6848 35.5034 35.4870 35.5162 4088.0000 35.5478
32.6848 35.5581 35.4933 35.5239 4098.0000 35.5478
32.6848 35.5113 35.4873 35.5157 4108.0000 35.5478
32.6847 35.5435 35.4886 35.5171 4118.0000 35.5478
32.6848 35.5519 35.4913 35.5203 4128.0000 35.5478
32.6848 35.5589 35.4938 35.5229 4138.0000 35.5478
32.6848 35.5467 35.4916 35.5198 4148.0000 35.5478
32.7069 35.9172 35.5375 35.5730 4158.0000 nan
32.7784 35.9083 35.6209 35.6604 4168.0000 nan
32.8498 35.8278 35.6957 35.7362 4178.0000 nan
32.9213 35.7630 35.7674 35.8078 4188.0000 nan
32.9927 35.8152 35.8387 35.8789 4198.0000 nan
33.0641 35.8682 35.9098 35.9497 4208.0000 nan
33.1356 35.9513 35.9810 36.0207 4218.0000 nan
33.2071 36.0937 36.0534 36.0933 4228.0000 nan
33.2786 36.1906 36.1265 36.1668 4238.0000 nan
33.3500 36.3215 36.2001 36.2410 4248.0000 nan
33.4214 36.3993 36.2734 36.3149 4258.0000 nan
33.4929 36.5552 36.3475 36.3898 4268.0000 nan
33.5643 36.6505 36.4219 36.4652 4278.0000 nan
33.6357 36.7600 36.4964 36.5408 4288.0000 nan
33.7071 36.8389 36.5721 36.6182 4298.0000 nan
33.7786 36.9277 36.6480 36.6959 4308.0000 nan
33.8501 36.9896 36.7233 36.7725 4318.0000 nan
33.9216 37.0726 36.7981 36.8487 4328.0000 nan
33.9930 37.1514 36.8724 36.9240 4338.0000 nan
34.0644 37.2223 36.9463 36.9989 4348.0000 nan
34.1359 37.3163 37.0203 37.0738 4358.0000 nan
34.2074 37.4536 37.0941 37.1486 4368.0000 nan
34.2788 37.5515 37.1679 37.2232 4378.0000 nan
34.3502 37.6324 37.2413 37.2975 4388.0000 nan
34.4216 37.6944 37.3146 37.3714 4398.0000 nan
34.4930 37.7717 37.3878 37.4454 4408.0000 nan
34.5644 37.8242 37.4609 37.5191 4418.0000 nan
34.6359 37.9106 37.5340 37.5929 4428.0000 nan
34.7074 37.9629 37.6071 37.6665 4438.0000 nan
34.7789 38.0521 37.6800 37.7400 4448.0000 nan
34.8503 38.1226 37.7530 37.8134 4458.0000 nan
34.9218 38.1918 37.8259 37.8870 4468.0000 nan
34.9933 38.2968 37.8990 37.9606 4478.0000 nan
35.0647 38.4081 37.9721 38.0344 4488.0000 nan
35.1362 38.4402 38.0450 38.1079 4498.0000 nan
35.2077 38.5537 38.1181 38.1816 4508.0000 nan
35.2792 38.6096 38.1911 38.2551 4518.0000 nan
35.3507 38.7087 38.2641 38.3287 4528.0000 nan
35.4222 38.7873 38.3370 38.4022 4538.0000 nan
35.4936 38.8432 38.4099 38.4757 4548.0000 nan
35.5651 38.9007 38.4827 38.5490 4558.0000 nan
35.6366 39.0091 38.5556 38.6225 4568.0000 nan
35.7080 39.0395 38.6283 38.6957 4578.0000 nan
35.7794 39.1366 38.7011 38.7690 4588.0000 nan
35.8508 39.2525 38.7739 38.8424 4598.0000 nan
35.9223 39.3078 38.8468 38.9158 4608.0000 nan
35.9938 39.4171 38.9197 38.9893 4618.0000 nan
36.0652 39.5046 38.9926 39.0628 4628.0000 nan
36.1366 39.5718 39.0654 39.1362 4638.0000 nan
36.2082 39.6353 39.1383 39.2096 4648.0000 nan
36.2796 39.7350 39.2112 39.2831 4658.0000 nan
36.3510 39.7887 39.2839 39.3564 4668.0000 nan
36.4225 39.8863 39.3567 39.4297 4678.0000 nan
36.4940 39.9413 39.4295 39.5030 4688.0000 nan
36.5654 40.0140 39.5022 39.5762 4698.0000 nan
36.6368 40.0924 39.5749 39.6494 4708.0000 nan
36.7083 40.2154 39.6477 39.7227 4718.0000 nan
36.7798 40.2912 39.7205 39.7961 4728.0000 nan
36.8512 40.3497 39.7933 39.8694 4738.0000 nan
36.9226 40.4406 39.8661 39.9428 4748.0000 nan
36.9940 40.5138 39.9388 40.0161 4758.0000 nan
37.0655 40.5805 40.0115 40.0893 4768.0000 nan
37.1370 40.6671 40.0842 40.1626 4778.0000 nan
37.2084 40.7143 40.1569 40.2357 4788.0000 nan
37.2800 40.7777 40.2296 40.3090 4798.0000 nan
37.3513 40.8787 40.3022 40.3821 4808.0000 nan
37.4228 40.9318 40.3748 40.4552 4818.0000 nan
37.4943 41.0249 40.4475 40.5284 4828.0000 nan
37.5659 41.0717 40.5202 40.6015 4838.0000 nan
37.6373 41.2598 40.5929 40.6749 4848.0000 nan
37.7088 41.3335 40.6658 40.7483 4858.0000 nan
37.7802 41.4316 40.7386 40.8218 4868.0000 nan
37.8517 41.5139 40.8114 40.8952 4878.0000 nan
37.9231 41.6054 40.8842 40.9686 4888.0000 nan
37.9946 41.6447 40.9568 41.0418 4898.0000 nan
38.0661 41.7313 41.0296 41.1151 4908.0000 nan
38.1376 41.8109 41.1023 41.1883 4918.0000 nan
38.2090 41.8810 41.1748 41.2614 4928.0000 nan
38.2804 41.9579 41.2473 41.3344 4938.0000 nan
38.3519 42.0209 41.3199 41.4074 4948.0000 nan
38.4233 42.1150 41.3924 41.4804 4958.0000 nan
38.4454 41.5480 41.4218 41.5097 4968.0000 41.5532
38.4454 41.7047 41.4219 41.5097 4978.0000 41.5532
38.4454 41.8099 41.4226 41.5105 4988.0000 41.5532
38.4455 41.8542 41.4235 41.5117 4998.0000 41.5532
38.4455 41.8759 41.4244 41.5131 5008.0000 41.5532
38.4455 41.8880 41.4255 41.5146 5018.0000 41.5532
38.4455 41.8284 41.4265 41.5159 5028.0000 41.5532
38.4455 41.7786 41.4272 41.5169 5038.0000 41.5532
38.4456 41.7434 41.4281 41.5180 5048.0000 41.5532
38.4456 41.7079 41.4289 41.5190 5058.0000 41.5532
38.4457 41.6698 41.4297 41.5198 5068.0000 41.5532
38.4457 41.6678 41.4305 41.5208 5078.0000 41.5532
38.4457 41.6283 41.4313 41.5217 5088.0000 41.5532
38.4457 41.6561 41.4324 41.5230 5098.0000 41.5532
38.4458 41.6179 41.4333 41.5237 5108.0000 41.5532
38.4458 41.6032 41.4339 41.5242 5118.0000 41.5532
38.4458 41.5951 41.4347 41.5248 5128.0000 41.5532
38.4458 41.6075 41.4359 41.5261 5138.0000 41.5532
38.4459 41.5872 41.4372 41.5270 5148.0000 41.5532
38.4459 41.5896 41.4382 41.5269 5158.0000 41.5532
38.4459 41.5697 41.4397 41.5272 5168.0000 41.5532
38.4459 41.5385 41.4406 41.5249 5178.0000 41.5532
38.4460 41.5509 41.4428 41.5249 5188.0000 41.5532
38.4460 41.4893 41.4399 41.5098 5198.0000 41.5532
38.4460 41.5256 41.4409 41.5062 5208.0000 41.5532
38.4460 41.4762 41.4392 41.4971 5218.0000 41.5532
38.4461 41.5350 41.4392 41.4926 5228.0000 41.5532
38.4460 41.4852 41.4364 41.4841 5238.0000 41.5532
38.4461 41.5594 41.4420 41.4900 5248.0000 41.5532
38.4461 41.4861 41.4411 41.4859 5258.0000 41.5532
38.4461 41.4946 41.4380 41.4793 5268.0000 41.5532
38.4461 41.4364 41.4322 41.4704 5278.0000 41.5532
38.4462 41.4806 41.4308 41.4672 5288.0000 41.5532
38.4463 41.4340 41.4260 41.4603 5298.0000 41.5532
38.4463 41.4640 41.4221 41.4548 5308.0000 41.5532
38.4463 41.4749 41.4205 41.4521 5318.0000 41.5532
38.4463 41.4686 41.4160 41.4461 5328.0000 41.5532
38.4463 41.4029 41.4106 41.4390 5338.0000 41.5532
38.4463 41.4432 41.4053 41.4322 5348.0000 41.5532
38.4463 41.4307 41.4026 41.4284 5358.0000 41.5532
38.4464 41.4250 41.3986 41.4231 5368.0000 41.5532
38.4464 41.4400 41.3968 41.4206 5378.0000 41.5532
38.4465 41.4657 41.3938 41.4167 5388.0000 41.5532
38.4465 41.4376 41.3932 41.4156 5398.0000 41.5532
38.4466 41.4342 41.3899 41.4113 5408.0000 41.5532
38.4466 41.4274 41.3862 41.4066 5418.0000 41.5532
38.4466 41.4026 41.3810 41.4002 5428.0000 41.5532
38.4466 41.4208 41.3783 41.3968 5438.0000 41.5532
38.4466 41.4183 41.3750 41.3927 5448.0000 41.5532
38.4467 41.4438 41.3725 41.3896 5458.0000 41.5532
38.4467 41.4422 41.3721 41.3889 5468.0000 41.5532
38.4468 41.4246 41.3692 41.3855 5478.0000 41.5532
38.4468 41.4468 41.3669 41.3827 5488.0000 41.5532
38.4468 41.4389 41.3677 41.3837 5498.0000 41.5532
38.4467 41.4622 41.3716 41.3882 5508.0000 41.5532
38.4468 41.4493 41.3720 41.3885 5518.0000 41.5532
38.4467 41.4177 41.3642 41.3793 5528.0000 41.5532
38.4468 41.4325 41.3584 41.3727 5538.0000 41.5532
38.4469 41.4530 41.3634 41.3786 5548.0000 41.5532
38.4469 41.4053 41.3523 41.3663 5558.0000 41.5532
38.4469 41.4015 41.3489 41.3628 5568.0000 41.5532
38.4469 41.3977 41.3411 41.3546 5578.0000 41.5532
38.4469 41.4196 41.3387 41.3523 5588.0000 41.5532
38.4469 41.4066 41.3363 41.3500 5598.0000 41.5532
38.4469 41.3926 41.3304 41.3441 5608.0000 41.5532
38.4469 41.4188 41.3350 41.3492 5618.0000 41.5532
38.4469 41.4146 41.3354 41.3497 5628.0000 41.5532
38.4469 41.3974 41.3335 41.3479 5638.0000 41.5532
38.4470 41.4065 41.3310 41.3453 5648.0000 41.5532
38.4471 41.3933 41.3258 41.3401 5658.0000 41.5532
38.4471 41.4054 41.3255 41.3399 5668.0000 41.5532
38.4471 41.4060 41.3254 41.3398 5678.0000 41.5532
38.4471 41.4027 41.3292 41.3436 5688.0000 41.5532
38.4471 41.4016 41.3282 41.3427 5698.0000 41.5532
38.4471 41.4279 41.3355 41.3497 5708.0000 41.5532
38.4471 41.4023 41.3363 41.3506 5718.0000 41.5532
38.4472 41.4109 41.3359 41.3502 5728.0000 41.5532
38.4472 41.4054 41.3372 41.3515 5738.0000 41.5532
38.4472 41.4131 41.3415 41.3554 5748.0000 41.5532
38.4472 41.4412 41.3514 41.3646 5758.0000 41.5532
38.4472 41.4091 41.3512 41.3647 5768.0000 41.5532
38.4473 41.4209 41.3513 41.3649 5778.0000 41.5532
38.4472 41.4155 41.3570 41.3701 5788.0000 41.5532
38.4473 41.4376 41.3603 41.3732 5798.0000 41.5532
38.4473 41.4235 41.3630 41.3758 5808.0000 41.5532
38.4473 41.4127 41.3580 41.3717 5818.0000 41.5532
38.4474 41.4116 41.3572 41.3711 5828.0000 41.5532
38.4474 41.4085 41.3523 41.3669 5838.0000 41.5532
38.4473 41.4118 41.3541 41.3684 5848.0000 41.5532
38.4474 41.4153 41.3585 41.3720 5858.0000 41.5532
38.4475 41.4116 41.3580 41.3717 5868.0000 41.5532
38.4475 41.4142 41.3597 41.3732 5878.0000 41.5532
38.4476 41.4079 41.3584 41.3723 5888.0000 41.5532
38.4476 41.4186 41.3617 41.3749 5898.0000 41.5532
38.4476 41.4180 41.3636 41.3765 5908.0000 41.5532
38.4477 41.4084 41.3557 41.3703 5918.0000 41.5532
38.4476 41.4179 41.3645 41.3772 5928.0000 41.5532
38.4476 41.3902 41.3578 41.3722 5938.0000 41.5532
38.4476 41.4159 41.3573 41.3716 5948.0000 41.5532
38.4476 41.4043 41.3547 41.3694 5958.0000 41.5532
38.4476 41.3871 41.3522 41.3674 5968.0000 41.5532
38.4476 41.3912 41.3522 41.3672 5978.0000 41.5532
38.4477 41.4086 41.3582 41.3715 5988.0000 41.5532
38.4476 41.4154 41.3605 41.3733 5998.0000 41.5532
38.4477 41.3907 41.3589 41.3723 6008.0000 41.5532
38.4476 41.4202 41.3610 41.3737 6018.0000 41.5532
38.4476 41.4215 41.3638 41.3757 6028.0000 41.5532
38.4476 41.4016 41.3669 41.3781 6038.0000 41.5532
38.4475 41.4088 41.3665 41.3781 6048.0000 41.5532
38.4476 41.4134 41.3678 41.3793 6058.0000 41.5532
38.4476 41.4020 41.3700 41.3810 6068.0000 41.5532
38.4476 41.3963 41.3718 41.3827 6078.0000 41.5532
38.4476 41.3980 41.3683 41.3806 6088.0000 41.5532
38.4477 41.3808 41.3601 41.3750 6098.0000 41.5532
38.4477 41.4120 41.3625 41.3764 6108.0000 41.5532
38.4477 41.4080 41.3610 41.3753 6118.0000 41.5532
38.4477 41.4027 41.3622 41.3760 6128.0000 41.5532
38.4477 41.4273 41.3679 41.3797 6138.0000 41.5532
38.4477 41.4262 41.3736 41.3837 6148.0000 41.5532
38.4477 41.4252 41.3754 41.3852 6158.0000 41.5532
38.4477 41.3887 41.3706 41.3823 6168.0000 41.5532
38.4477 41.4192 41.3692 41.3814 6178.0000 41.5532
38.4477 41.4202 41.3697 41.3817 6188.0000 41.5532
38.4477 41.4075 41.3638 41.3778 6198.0000 41.5532
38.4478 41.3986 41.3620 41.3765 6208.0000 41.5532
38.4478 41.3601 41.3559 41.3723 6218.0000 41.5532
38.4478 41.3729 41.3533 41.3703 6228.0000 41.5532
38.4479 41.3888 41.3509 41.3683 6238.0000 41.5532
38.4480 41.4042 41.3534 41.3696 6248.0000 41.5532
38.4480 41.3690 41.3494 41.3666 6258.0000 41.5532
38.4480 41.3975 41.3485 41.3656 6268.0000 41.5532
38.4480 41.3960 41.3526 41.3679 6278.0000 41.5532
38.4480 41.3779 41.3509 41.3666 6288.0000 41.5532
38.4480 41.4005 41.3502 41.3659 6298.0000 41.5532
38.4480 41.3671 41.3491 41.3649 6308.0000 41.5532
38.4480 41.3796 41.3460 41.3626 6318.0000 41.5532
38.4480 41.4037 41.3477 41.3633 6328.0000 41.5532
38.4480 41.3829 41.3466 41.3623 6338.0000 41.5532
38.4481 41.3885 41.3455 41.3613 6348.0000 41.5532
38.4481 41.3831 41.3482 41.3629 6358.0000 41.5532
38.4481 41.3525 41.3405 41.3576 6368.0000 41.5532
38.4481 41.3979 41.3437 41.3593 6378.0000 41.5532
38.4481 41.4131 41.3470 41.3611 6388.0000 41.5532
38.4481 41.3836 41.3462 41.3604 6398.0000 41.5532
38.4482 41.3786 41.3471 41.3608 6408.0000 41.5532
38.4482 41.4087 41.3475 41.3609 6418.0000 41.5532
38.4482 41.3572 41.3401 41.3560 6428.0000 41.5532
38.4482 41.3839 41.3419 41.3568 6438.0000 41.5532
38.4482 41.3566 41.3378 41.3539 6448.0000 41.5532
38.4482 41.3557 41.3371 41.3532 6458.0000 41.5532
38.4483 41.3775 41.3390 41.3540 6468.0000 41.5532
38.4483 41.3596 41.3364 41.3521 6478.0000 41.5532
38.4488 41.4009 41.3425 41.3558 6488.0000 nan
38.5139 41.9652 41.4145 41.4227 6498.0000 nan
38.5854 41.9395 41.4897 41.4965 6508.0000 nan
38.6568 41.9536 41.5632 41.5692 6518.0000 nan
38.7284 42.0070 41.6365 41.6419 6528.0000 nan
38.7999 42.1098 41.7096 41.7143 6538.0000 nan
38.8713 42.2856 41.7827 41.7868 6548.0000 nan
38.9427 42.4071 41.8558 41.8592 6558.0000 nan
39.0141 42.5473 41.9287 41.9315 6568.0000 nan
39.0855 42.7114 42.0014 42.0037 6578.0000 nan
39.1570 42.8361 42.0741 42.0759 6588.0000 nan
39.2284 42.9452 42.1467 42.1480 6598.0000 nan
39.2998 43.0789 42.2190 42.2199 6608.0000 nan
39.3713 43.1804 42.2914 42.2919 6618.0000 nan
39.4428 43.3100 42.3637 42.3639 6628.0000 nan
39.5142 43.4759 42.4360 42.4358 6638.0000 nan
39.5856 43.5816 42.5082 42.5076 6648.0000 nan
39.6571 43.6752 42.5803 42.5795 6658.0000 nan
39.7284 43.7690 42.6523 42.6512 6668.0000 nan
39.7999 43.8406 42.7243 42.7229 6678.0000 nan
39.8713 43.9581 42.7963 42.7946 6688.0000 nan
39.9427 44.0371 42.8682 42.8663 6698.0000 nan
40.0142 44.1533 42.9402 42.9380 6708.0000 nan
40.0857 44.2332 43.0122 43.0098 6718.0000 nan
40.1572 44.3212 43.0840 43.0815 6728.0000 nan
40.2286 44.4818 43.1560 43.1532 6738.0000 nan
40.3001 44.5584 43.2279 43.2249 6748.0000 nan
40.3716 44.6756 43.2998 43.2966 6758.0000 nan
40.4431 44.7699 43.3717 43.3683 6768.0000 nan
40.5145 44.8615 43.4436 43.4399 6778.0000 nan
40.5861 44.9553 43.5155 43.5117 6788.0000 nan
40.6576 45.0393 43.5874 43.5834 6798.0000 nan
40.7290 45.1087 43.6593 43.6550 6808.0000 nan
40.8004 45.2367 43.7310 43.7266 6818.0000 nan
40.8719 45.2940 43.8030 43.7983 6828.0000 nan
40.9433 45.3895 43.8748 43.8700 6838.0000 nan
41.0148 45.4274 43.9467 43.9416 6848.0000 nan
41.0863 45.5313 44.0186 44.0133 6858.0000 nan
41.1578 45.5597 44.0904 44.0849 6868.0000 nan
41.2293 45.6527 44.1623 44.1566 6878.0000 nan
41.3007 45.6998 44.2341 44.2282 6888.0000 nan
41.3722 45.7257 44.3059 44.2998 6898.0000 nan
41.4437 45.8089 44.3777 44.3715 6908.0000 nan
41.5151 45.9519 44.4495 44.4431 6918.0000 nan
41.5866 45.9979 44.5213 44.5147 6928.0000 nan
41.6580 46.0808 44.5932 44.5864 6938.0000 nan
41.7295 46.1475 44.6650 44.6580 6948.0000 nan
41.8009 46.2053 44.7368 44.7296 6958.0000 nan
41.8724 46.2736 44.8086 44.8013 6968.0000 nan
41.9439 46.3404 44.8804 44.8729 6978.0000 nan
42.0154 46.3885 44.9522 44.9445 6988.0000 nan
42.0869 46.5193 45.0241 45.0162 6998.0000 nan
42.1583 46.6282 45.0958 45.0877 7008.0000 nan
42.2297 46.6509 45.1676 45.1593 7018.0000 nan
42.3012 46.7342 45.2394 45.2309 7028.0000 nan
42.3727 46.7979 45.3112 45.3026 7038.0000 nan
42.4441 46.8641 45.3829 45.3742 7048.0000 nan
42.5156 46.9185 45.4547 45.4458 7058.0000 nan
42.5871 46.9978 45.5265 45.5173 7068.0000 nan
42.6585 47.0491 45.5981 45.5889 7078.0000 nan
42.7298 47.1268 45.6698 45.6604 7088.0000 nan
42.8012 47.2240 45.7415 45.7319 7098.0000 nan
42.8727 47.3098 45.8133 45.8035 7108.0000 nan
42.9441 47.3751 45.8850 45.8750 7118.0000 nan
43.0156 47.4482 45.9567 45.9466 7128.0000 nan
43.0871 47.5108 46.0285 46.0182 7138.0000 nan
43.1586 47.5895 46.1003 46.0899 7148.0000 46.1705
43.1588 47.1214 46.1078 46.0973 7158.0000 46.1705
43.1589 47.1173 46.1080 46.0973 7168.0000 46.1705
43.1590 47.1929 46.1083 46.0975 7178.0000 46.1705
43.1589 47.1391 46.1085 46.0976 7188.0000 46.1705
43.1589 47.1099 46.1087 46.0976 7198.0000 46.1705
43.1588 47.0857 46.1089 46.0977 7208.0000 46.1705
43.1589 46.9919 46.1091 46.0978 7218.0000 46.1705
43.1589 46.9847 46.1094 46.0979 7228.0000 46.1705
43.1589 46.9572 46.1096 46.0980 7238.0000 46.1705
43.1589 46.8957 46.1099 46.0981 7248.0000 46.1705
43.1589 46.8715 46.1101 46.0982 7258.0000 46.1705
43.1589 46.8494 46.1105 46.0984 7268.0000 46.1705
43.1590 46.8149 46.1110 46.0986 7278.0000 46.1705
43.1589 46.8216 46.1114 46.0988 7288.0000 46.1705
43.1589 46.7646 46.1118 46.0990 7298.0000 46.1705
43.1590 46.7206 46.1122 46.0992 7308.0000 46.1705
43.1589 46.6797 46.1126 46.0994 7318.0000 46.1705
43.1590 46.6653 46.1130 46.0997 7328.0000 46.1705
43.1590 46.6443 46.1136 46.1000 7338.0000 46.1705
43.1591 46.6383 46.1142 46.1003 7348.0000 46.1705
43.1591 46.6173 46.1148 46.1007 7358.0000 46.1705
43.1592 46.5891 46.1156 46.1011 7368.0000 46.1705
43.1592 46.5848 46.1164 46.1016 7378.0000 46.1705
43.1592 46.5799 46.1173 46.1021 7388.0000 46.1705
43.1592 46.5768 46.1183 46.1027 7398.0000 46.1705
43.1593 46.5647 46.1195 46.1034 7408.0000 46.1705
43.1593 46.5534 46.1207 46.1041 7418.0000 46.1705
43.1592 46.5524 46.1222 46.1049 7428.0000 46.1705
43.1593 46.5234 46.1238 46.1058 7438.0000 46.1705
43.1593 46.5324 46.1255 46.1068 7448.0000 46.1705
43.1593 46.5112 46.1272 46.1078 7458.0000 46.1705
43.1594 46.5010 46.1292 46.1089 7468.0000 46.1705
43.1594 46.4896 46.1310 46.1100 7478.0000 46.1705
43.1595 46.4836 46.1328 46.1111 7488.0000 46.1705
43.1595 46.5112 46.1352 46.1124 7498.0000 46.1705
43.1595 46.4852 46.1374 46.1137 7508.0000 46.1705
43.1595 46.4792 46.1397 46.1149 7518.0000 46.1705
43.1595 46.4772 46.1422 46.1164 7528.0000 46.1705
43.1595 46.4608 46.1447 46.1178 7538.0000 46.1705
43.1596 46.4552 46.1474 46.1193 7548.0000 46.1705
43.1596 46.4645 46.1501 46.1209 7558.0000 46.1705
43.1597 46.4645 46.1531 46.1226 7568.0000 46.1705
43.1597 46.4526 46.1555 46.1240 7578.0000 46.1705
43.1597 46.4612 46.1584 46.1255 7588.0000 46.1705
43.1597 46.4353 46.1612 46.1271 7598.0000 46.1705
43.1597 46.4446 46.1637 46.1285 7608.0000 46.1705
43.1598 46.4111 46.1659 46.1298 7618.0000 46.1705
43.1598 46.4260 46.1683 46.1312 7628.0000 46.1705
43.1598 46.4103 46.1708 46.1326 7638.0000 46.1705
43.1598 46.4049 46.1731 46.1340 7648.0000 46.1705
43.1598 46.4280 46.1759 46.1356 7658.0000 46.1705
43.1599 46.3835 46.1780 46.1369 7668.0000 46.1705
43.1599 46.3851 46.1808 46.1384 7678.0000 46.1705
43.1599 46.4018 46.1838 46.1401 7688.0000 46.1705
43.1599 46.3827 46.1866 46.1417 7698.0000 46.1705
43.1598 46.3790 46.1895 46.1433 7708.0000 46.1705
43.1599 46.3765 46.1923 46.1450 7718.0000 46.1705
43.1600 46.3681 46.1951 46.1467 7728.0000 46.1705
43.1599 46.3750 46.1992 46.1488 7738.0000 46.1705
43.1600 46.3684 46.2024 46.1506 7748.0000 46.1705
43.1600 46.3658 46.2056 46.1525 7758.0000 46.1705
43.1599 46.3585 46.2092 46.1544 7768.0000 46.1705
43.1599 46.3594 46.2127 46.1564 7778.0000 46.1705
43.1600 46.3596 46.2165 46.1586 7788.0000 46.1705
43.1600 46.3575 46.2199 46.1607 7798.0000 46.1705
43.1600 46.3575 46.2240 46.1629 7808.0000 46.1705
43.1600 46.3295 46.2259 46.1648 7818.0000 46.1705
43.1600 46.3783 46.2319 46.1674 7828.0000 46.1705
43.1599 46.3540 46.2369 46.1700 7838.0000 46.1705
43.1600 46.3477 46.2386 46.1721 7848.0000 46.1705
43.1600 46.3449 46.2408 46.1744 7858.0000 46.1705
43.1600 46.3439 46.2433 46.1768 7868.0000 46.1705
43.1600 46.3210 46.2427 46.1789 7878.0000 46.1705
43.1600 46.3392 46.2452 46.1814 7888.0000 46.1705
43.1601 46.3349 46.2469 46.1839 7898.0000 46.1705
43.1600 46.3289 46.2458 46.1861 7908.0000 46.1705
43.1600 46.3038 46.2388 46.1876 7918.0000 46.1705
43.1601 46.3359 46.2469 46.1909 7928.0000 46.1705
43.1601 46.3177 46.2477 46.1935 7938.0000 46.1705
43.1601 46.3279 46.2482 46.1961 7948.0000 46.1705
43.1601 46.3295 46.2454 46.1982 7958.0000 46.1705
43.1600 46.3203 46.2499 46.2015 7968.0000 46.1705
43.1601 46.3155 46.2487 46.2042 7978.0000 46.1705
43.1602 46.3074 46.2460 46.2064 7988.0000 46.1705
43.1602 46.2969 46.2406 46.2079 7998.0000 46.1705
43.1603 46.2884 46.2405 46.2103 8008.0000 46.1705
43.1603 46.2964 46.2432 46.2133 8018.0000 46.1705
43.1603 46.2817 46.2333 46.2129 8028.0000 46.1705
43.1603 46.2934 46.2331 46.2147 8038.0000 46.1705
43.1604 46.3021 46.2305 46.2157 8048.0000 46.1705
43.1604 46.2745 46.2261 46.2158 8058.0000 46.1705
43.1605 46.2973 46.2335 46.2201 8068.0000 46.1705
43.1605 46.3046 46.2370 46.2233 8078.0000 46.1705
43.1606 46.2923 46.2359 46.2248 8088.0000 46.1705
43.1606 46.2923 46.2360 46.2265 8098.0000 46.1705
43.1606 46.2655 46.2317 46.2259 8108.0000 46.1705
43.1607 46.2760 46.2298 46.2263 8118.0000 46.1705
43.1607 46.2846 46.2304 46.2277 8128.0000 46.1705
43.1607 46.2839 46.2310 46.2290 8138.0000 46.1705
43.1607 46.2973 46.2310 46.2298 8148.0000 46.1705
43.1608 46.2513 46.2234 46.2263 8158.0000 46.1705
43.1608 46.2662 46.2240 46.2269 8168.0000 46.1705
43.1609 46.2510 46.2207 46.2252 8178.0000 46.1705
43.1609 46.2493 46.2189 46.2243 8188.0000 46.1705
43.1608 46.2629 46.2149 46.2217 8198.0000 46.1705
43.1609 46.2673 46.2134 46.2206 8208.0000 46.1705
43.1609 46.2406 46.2066 46.2160 8218.0000 46.1705
43.1609 46.2576 46.2071 46.2157 8228.0000 46.1705
43.1609 46.2440 46.2055 46.2143 8238.0000 46.1705
43.1609 46.2508 46.2029 46.2123 8248.0000 46.1705
43.1609 46.2314 46.2012 46.2108 8258.0000 46.1705
43.1609 46.2231 46.1951 46.2067 8268.0000 46.1705
43.1609 46.2374 46.1977 46.2076 8278.0000 46.1705
43.1610 46.2450 46.1960 46.2061 8288.0000 46.1705
43.1610 46.2416 46.1985 46.2070 8298.0000 46.1705
43.1610 46.2335 46.1977 46.2062 8308.0000 46.1705
43.1611 46.2387 46.1990 46.2066 8318.0000 46.1705
43.1611 46.2550 46.1973 46.2053 8328.0000 46.1705
43.1611 46.2210 46.1945 46.2034 8338.0000 46.1705
43.1612 46.2385 46.1959 46.2038 8348.0000 46.1705
43.1612 46.2210 46.1937 46.2022 8358.0000 46.1705
43.1612 46.2356 46.2008 46.2058 8368.0000 46.1705
43.1612 46.2296 46.1978 46.2041 8378.0000 46.1705
43.1612 46.2089 46.1933 46.2014 8388.0000 46.1705
43.1613 46.2046 46.1893 46.1989 8398.0000 46.1705
43.1613 46.1931 46.1866 46.1969 8408.0000 46.1705
43.1613 46.2170 46.1878 46.1970 8418.0000 46.1705
43.1614 46.2172 46.1917 46.1988 8428.0000 46.1705
43.1614 46.2124 46.1883 46.1966 8438.0000 46.1705
43.1614 46.2178 46.1891 46.1967 8448.0000 46.1705
43.1613 46.2212 46.1898 46.1967 8458.0000 46.1705
43.1613 46.2143 46.1885 46.1957 8468.0000 46.1705
43.1613 46.1878 46.1826 46.1922 8478.0000 46.1705
43.1613 46.2132 46.1827 46.1917 8488.0000 46.1705
43.1614 46.1691 46.1767 46.1881 8498.0000 46.1705
43.1614 46.1886 46.1686 46.1830 8508.0000 46.1705
43.1615 46.1912 46.1690 46.1823 8518.0000 46.1705
43.1615 46.2153 46.1733 46.1837 8528.0000 46.1705
43.1615 46.1998 46.1684 46.1804 8538.0000 46.1705
43.1616 46.2053 46.1730 46.1821 8548.0000 46.1705
43.1616 46.2034 46.1749 46.1827 8558.0000 46.1705
43.1616 46.1985 46.1762 46.1831 8568.0000 46.1705
43.1616 46.1965 46.1741 46.1818 8578.0000 46.1705
43.1616 46.2012 46.1746 46.1817 8588.0000 46.1705
43.1617 46.1595 46.1664 46.1773 8598.0000 46.1705
43.1617 46.1798 46.1656 46.1764 8608.0000 46.1705
43.1617 46.1908 46.1606 46.1733 8618.0000 46.1705
43.1618 46.1729 46.1597 46.1723 8628.0000 46.1705
43.1618 46.1932 46.1640 46.1739 8638.0000 46.1705
43.1618 46.1601 46.1645 46.1738 8648.0000 46.1705
43.1617 46.1932 46.1618 46.1719 8658.0000 46.1705
43.1618 46.1594 46.1587 46.1699 8668.0000 46.1705
43.1618 46.1854 46.1605 46.1703 8678.0000 46.1705
43.1618 46.1912 46.1631 46.1713 8688.0000 46.1705
43.1619 46.1806 46.1637 46.1714 8698.0000 46.1705
43.1619 46.1652 46.1589 46.1687 8708.0000 46.1705
43.1619 46.1373 46.1538 46.1659 8718.0000 46.1705
43.1620 46.1659 46.1511 46.1640 8728.0000 46.1705
43.1620 46.1394 46.1499 46.1630 8738.0000 46.1705
43.1621 46.1371 46.1438 46.1594 8748.0000 46.1705
43.1621 46.1780 46.1464 46.1600 8758.0000 46.1705
43.1621 46.1745 46.1483 46.1604 8768.0000 46.1705
43.1621 46.1786 46.1509 46.1613 8778.0000 46.1705
43.1622 46.1552 46.1510 46.1611 8788.0000 46.1705
43.1623 46.1504 46.1507 46.1606 8798.0000 46.1705
43.1624 46.1155 46.1470 46.1585 8808.0000 46.1705
43.1623 46.1772 46.1506 46.1599 8818.0000 46.1705
43.1623 46.1487 46.1496 46.1591 8828.0000 46.1705
43.1622 46.1406 46.1489 46.1585 8838.0000 46.1705
43.1623 46.1620 46.1481 46.1578 8848.0000 46.1705
43.1623 46.1738 46.1495 46.1582 8858.0000 46.1705
43.1623 46.1424 46.1470 46.1568 8868.0000 46.1705
43.1623 46.1524 46.1439 46.1548 8878.0000 46.1705
43.1623 46.1602 46.1426 46.1538 8888.0000 46.1705
43.1623 46.1704 46.1464 46.1553 8898.0000 46.1705
43.1622 46.1458 46.1448 46.1542 8908.0000 46.1705
43.1623 46.1659 46.1455 46.1543 8918.0000 46.1705
43.1622 46.1760 46.1492 46.1559 8928.0000 46.1705
43.1622 46.1465 46.1493 46.1559 8938.0000 46.1705
43.1622 46.1632 46.1476 46.1549 8948.0000 46.1705
43.1623 46.1712 46.1506 46.1562 8958.0000 46.1705
43.1623 46.1395 46.1475 46.1546 8968.0000 46.1705
43.1623 46.1296 46.1425 46.1520 8978.0000 46.1705
43.1624 46.1310 46.1434 46.1521 8988.0000 46.1705
43.1623 46.1555 46.1433 46.1519 8998.0000 46.1705
43.1623 46.1272 46.1418 46.1509 9008.0000 46.1705
43.1624 46.1632 46.1435 46.1514 9018.0000 46.1705
43.1624 46.1542 46.1430 46.1510 9028.0000 46.1705
43.1625 46.1393 46.1387 46.1487 9038.0000 46.1705
43.1625 46.1109 46.1399 46.1490 9048.0000 46.1705
43.1625 46.1187 46.1357 46.1467 9058.0000 46.1705
43.1626 46.1585 46.1362 46.1466 9068.0000 46.1705
43.1626 46.0855 46.1329 46.1448 9078.0000 46.1705
43.1626 46.1602 46.1362 46.1460 9088.0000 46.1705
43.1626 46.0739 46.1270 46.1413 9098.0000 46.1705
43.1627 46.1253 46.1276 46.1412 9108.0000 46.1705
43.1627 46.0659 46.1218 46.1380 9118.0000 46.1705
43.1627 46.0799 46.1167 46.1351 9128.0000 46.1705
43.1627 46.1340 46.1166 46.1345 9138.0000 46.1705
43.1628 46.1195 46.1169 46.1341 9148.0000 46.1705
43.1628 46.1343 46.1157 46.1331 9158.0000 46.1705
43.1628 46.1068 46.1151 46.1323 9168.0000 46.1705
43.1628 46.1382 46.1159 46.1322 9178.0000 46.1705
43.1628 46.0937 46.1135 46.1307 9188.0000 46.1705
43.1629 46.0658 46.1107 46.1290 9198.0000 46.1705
43.1629 46.1365 46.1115 46.1289 9208.0000 46.1705
43.1629 46.1262 46.1089 46.1272 9218.0000 46.1705
43.1629 46.0595 46.1066 46.1256 9228.0000 46.1705
43.1629 46.1550 46.1104 46.1269 9238.0000 46.1705
43.1630 46.0574 46.1057 46.1243 9248.0000 46.1705
43.1630 46.1364 46.1065 46.1241 9258.0000 46.1705
43.1630 46.0714 46.1083 46.1245 9268.0000 46.1705
43.1630 46.0390 46.1049 46.1225 9278.0000 46.1705
43.1630 46.0983 46.1051 46.1221 9288.0000 46.1705
43.1631 46.1262 46.1043 46.1213 9298.0000 46.1705
43.1631 46.0993 46.1045 46.1209 9308.0000 46.1705
43.1631 46.1279 46.1063 46.1214 9318.0000 46.1705
43.1631 46.0653 46.1035 46.1196 9328.0000 46.1705
43.1631 46.0396 46.0990 46.1171 9338.0000 46.1705
43.1631 46.0559 46.0936 46.1140 9348.0000 46.1705
43.1632 46.0307 46.0907 46.1122 9358.0000 46.1705
43.1632 46.0658 46.0906 46.1116 9368.0000 46.1705
43.1632 46.0951 46.0893 46.1104 9378.0000 46.1705
43.1632 46.1048 46.0881 46.1092 9388.0000 46.1705
43.1633 46.0912 46.0892 46.1092 9398.0000 46.1705
43.1632 46.1221 46.0924 46.1101 9408.0000 46.1705
43.1633 46.0172 46.0882 46.1078 9418.0000 46.1705
43.1632 46.0673 46.0876 46.1070 9428.0000 46.1705
43.1632 46.0354 46.0846 46.1051 9438.0000 46.1705
43.1632 46.1158 46.0865 46.1054 9448.0000 46.1705
43.1632 46.0681 46.0820 46.1029 9458.0000 46.1705
43.1632 46.0591 46.0820 46.1023 9468.0000 46.1705
43.1632 46.0910 46.0838 46.1026 9478.0000 46.1705
43.1632 46.0281 46.0809 46.1007 9488.0000 46.1705
43.1632 46.0796 46.0814 46.1004 9498.0000 46.1705
43.1632 46.0384 46.0810 46.0997 9508.0000 46.1705
43.1632 46.0796 46.0794 46.0984 9518.0000 46.1705
43.1633 46.0441 46.0762 46.0964 9528.0000 46.1705
43.1633 46.0344 46.0742 46.0949 9538.0000 46.1705
43.1633 46.0854 46.0770 46.0956 9548.0000 46.1705
43.1632 46.0394 46.0741 46.0937 9558.0000 46.1705
43.1632 46.0947 46.0745 46.0932 9568.0000 46.1705
43.1632 46.0196 46.0734 46.0922 9578.0000 46.1705


==> data/discharge_3.5A_results_fast.txt <==
cc ekf mle cm t soc_gt
100.0000 100.4623 100.4623 100.4619 8.0000 100.0000
100.0000 100.4589 100.4588 100.4587 18.0000 100.0000
99.9999 100.4491 100.4488 100.4492 28.0000 100.0000
100.0000 100.4503 100.4497 100.4501 38.0000 100.0000
99.9999 100.4460 100.4447 100.4456 48.0000 100.0000
99.9999 100.4366 100.4338 100.4347 58.0000 100.0000
99.9999 100.4426 100.4401 100.4411 68.0000 100.0000
99.9999 100.4606 100.4634 100.4642 78.0000 100.0000
99.9999 100.4338 100.4266 100.4273 88.0000 100.0000
99.9999 100.4366 100.4301 100.4303 98.0000 100.0000
100.0000 100.4398 100.4297 100.4246 108.0000 100.0000
100.0000 100.4396 100.4300 100.4206 118.0000 100.0000
100.0000 100.4474 100.4606 100.5008 128.0000 100.0000
100.0000 100.4584 100.5037 90.3221 138.0000 100.0000
100.0000 100.4397 100.4325 90.2797 148.0000 100.0000
100.0000 100.4391 100.4314 90.8841 158.0000 100.0000
100.0000 100.4356 100.4280 91.3967 168.0000 100.0000
100.0000 100.4675 100.4876 91.8143 178.0000 100.0000
99.8056 99.4906 99.0775 91.8304 188.0000 nan
99.5281 99.1233 98.8057 91.7069 198.0000 nan
99.2505 98.8034 98.5144 91.6877 208.0000 nan
98.9728 98.5179 98.2225 91.7522 218.0000 nan
98.6951 98.2158 97.9328 91.8490 228.0000 nan
98.4174 97.9187 97.6460 91.9348 238.0000 nan
98.1397 97.6330 97.3626 92.0018 248.0000 nan
97.8620 97.3520 97.0826 92.0250 258.0000 nan
97.5844 97.0767 96.8024 91.9996 268.0000 nan
97.3068 96.7504 96.5131 91.9269 278.0000 nan
97.0292 96.3541 96.2136 91.7928 288.0000 nan
96.7516 96.0062 95.9052 91.6017 298.0000 nan
96.4740 95.5755 95.5878 91.1684 308.0000 nan
96.1963 95.1562 95.2592 90.2984 318.0000 nan
95.9185 94.7918 94.9166 89.7445 328.0000 nan
95.6408 94.4242 94.5625 89.4193 338.0000 nan
95.3632 94.0259 94.1956 89.0007 348.0000 nan
95.0856 93.5746 93.8247 88.7835 358.0000 nan
94.8079 92.9276 93.4275 88.5365 368.0000 nan
94.5302 92.3466 93.0058 88.2567 378.0000 nan
94.2525 91.8951 92.5717 88.0865 388.0000 nan
93.9749 91.2187 92.1186 87.7900 398.0000 nan
93.6972 90.7245 91.6584 87.6408 408.0000 nan
93.4195 90.2808 91.1924 87.5211 418.0000 nan
93.1419 89.7540 90.7167 87.3250 428.0000 nan
92.8642 89.2635 90.2291 87.0756 438.0000 nan
92.5865 88.8116 89.7366 86.8652 448.0000 nan
92.3089 88.3236 89.2332 86.6192 458.0000 nan
92.0312 87.9057 88.7215 86.3658 468.0000 nan
91.7536 87.5627 88.2077 86.1351 478.0000 nan
91.4760 87.2821 87.6998 85.9215 488.0000 nan
91.1983 86.8600 87.1961 85.6256 498.0000 nan
90.9207 86.5531 86.7134 85.3617 508.0000 nan
90.6431 86.2649 86.2563 85.1357 518.0000 nan
90.3655 85.8582 85.7880 84.8497 528.0000 nan
90.0878 85.5746 85.3484 84.6531 538.0000 nan
89.8102 85.2809 84.9309 84.4653 548.0000 nan
89.7824 86.1212 85.2565 84.5429 558.0000 88.2931
89.7824 85.6881 85.4090 84.5571 568.0000 88.2931
89.7824 85.3091 85.3356 84.5631 578.0000 88.2931
89.7824 85.0768 85.1550 84.5664 588.0000 88.2931
89.7825 84.9837 84.9532 84.5688 598.0000 88.2931
89.7825 84.9992 84.8374 84.5715 608.0000 88.2931
89.7825 85.0852 84.8428 84.5750 618.0000 88.2931
89.7825 85.1543 84.9376 84.5797 628.0000 88.2931
89.7824 85.2882 85.0808 84.5851 638.0000 88.2931
89.7824 85.3846 85.2571 84.5910 648.0000 88.2931
89.7825 85.5629 85.5166 84.5975 658.0000 88.2931
89.7825 85.6952 85.7578 84.6039 668.0000 88.2931
89.7825 85.7810 85.9543 84.6097 678.0000 88.2931
89.7825 85.9390 86.2051 84.6162 688.0000 88.2931
89.7825 86.0580 86.4536 84.6235 698.0000 88.2931
89.7826 86.1641 86.6172 84.6301 708.0000 88.2931
89.7826 86.2633 86.7433 84.6358 718.0000 88.2931
89.7826 86.3931 86.8906 84.6408 728.0000 88.2931
89.7826 86.4947 87.0213 84.6452 738.0000 88.2931
89.7825 86.5907 87.1333 84.6491 748.0000 88.2931
89.7825 86.6407 87.2125 84.6525 758.0000 88.2931
89.7825 86.7148 87.2796 84.6556 768.0000 88.2931
89.7825 86.7919 87.3480 84.6584 778.0000 88.2931
89.7825 86.8521 87.4040 84.6611 788.0000 88.2931
89.7825 86.9003 87.4654 84.6636 798.0000 88.2931
89.7825 86.9176 87.4952 84.6659 808.0000 88.2931
89.7825 86.9836 87.5398 84.6683 818.0000 88.2931
89.7825 87.0324 87.5844 84.6705 828.0000 88.2931
89.7825 87.0659 87.6080 84.6726 838.0000 88.2931
89.7825 87.1055 87.6425 84.6746 848.0000 88.2931
89.7825 87.2212 87.7127 84.6767 858.0000 88.2931
89.7824 87.2617 87.7601 84.6787 868.0000 88.2931
89.7825 87.2666 87.7640 84.6808 878.0000 88.2931
89.7824 87.3321 87.8315 84.6828 888.0000 88.2931
89.7825 87.4036 87.8742 84.6849 898.0000 88.2931
89.7825 87.4306 87.9100 84.6869 908.0000 88.2931
89.7825 87.4705 87.9344 84.6888 918.0000 88.2931
89.7825 87.5078 87.9557 84.6908 928.0000 88.2931
89.7826 87.5183 87.9577 84.6928 938.0000 88.2931
89.7826 87.5518 87.9778 84.6947 948.0000 88.2931
89.7826 87.5860 87.9859 84.6966 958.0000 88.2931
89.7826 87.6078 87.9950 84.6984 968.0000 88.2931
89.7826 87.6345 88.0133 84.7003 978.0000 88.2931
89.7826 87.7004 88.0592 84.7022 988.0000 88.2931
89.7826 87.7004 88.0834 84.7040 998.0000 88.2931
89.7826 87.7485 88.1241 84.7058 1008.0000 88.2931
89.7826 87.7270 88.1338 84.7077 1018.0000 88.2931
89.7826 87.7896 88.1810 84.7095 1028.0000 88.2931
89.7826 87.8019 88.2014 84.7113 1038.0000 88.2931
89.7826 87.8379 88.2246 84.7132 1048.0000 88.2931
89.7826 87.8605 88.2534 84.7149 1058.0000 88.2931
89.7826 87.8643 88.2717 84.7167 1068.0000 88.2931
89.7825 87.8989 88.2870 84.7184 1078.0000 88.2931
89.7825 87.9042 88.2899 84.7202 1088.0000 88.2931
89.7825 87.9341 88.3068 84.7220 1098.0000 88.2931
89.7826 87.9313 88.3126 84.7237 1108.0000 88.2931
89.7825 87.9311 88.3134 84.7254 1118.0000 88.2931
89.7825 87.9571 88.3102 84.7272 1128.0000 88.2931
89.6161 84.8917 87.9414 84.5889 1138.0000 nan
89.3386 84.7645 87.6471 84.3114 1148.0000 nan
89.0611 84.7696 87.3620 84.0346 1158.0000 nan
88.7834 84.7460 87.0794 83.7581 1168.0000 nan
88.5058 84.6297 86.7979 83.4820 1178.0000 nan
88.2283 84.4135 86.5169 83.2062 1188.0000 nan
87.9507 84.2068 86.2359 82.9306 1198.0000 nan
87.6730 83.9505 85.9547 82.6551 1208.0000 nan
87.3954 83.6484 85.6734 82.3797 1218.0000 nan
87.1179 83.3540 85.3922 82.1046 1228.0000 nan
86.8403 83.1098 85.1109 81.8295 1238.0000 nan
86.5627 82.8023 84.8297 81.5547 1248.0000 nan
86.2851 82.5325 84.5489 81.2803 1258.0000 nan
86.0075 82.2758 84.2682 81.0061 1268.0000 nan
85.7298 82.0058 83.9871 80.7316 1278.0000 nan
85.4522 81.7574 83.7060 80.4571 1288.0000 nan
85.1746 81.5142 83.4251 80.1825 1298.0000 nan
84.8969 81.2657 83.1443 79.9079 1308.0000 nan
84.6192 80.9921 82.8637 79.6333 1318.0000 nan
84.3416 80.7497 82.5833 79.3589 1328.0000 nan
84.0639 80.4656 82.3030 79.0844 1338.0000 nan
83.7863 80.2656 82.0228 78.8102 1348.0000 nan
83.5086 79.9891 81.7426 78.5358 1358.0000 nan
83.2310 79.7326 81.4624 78.2615 1368.0000 nan
82.9533 79.4346 81.1821 77.9871 1378.0000 nan
82.6758 79.2071 80.9018 77.7127 1388.0000 nan
82.3981 78.9317 80.6214 77.4382 1398.0000 nan
82.1205 78.6611 80.3408 77.1636 1408.0000 nan
81.8428 78.3882 80.0599 76.8889 1418.0000 nan
81.5652 78.1239 79.7790 76.6142 1428.0000 nan
81.2876 77.8112 79.4981 76.3395 1438.0000 nan
81.0100 77.5432 79.2169 76.0646 1448.0000 nan
80.7324 77.2886 78.9356 75.7898 1458.0000 nan
80.4548 76.9743 78.6543 75.5150 1468.0000 nan
80.1771 76.7264 78.3727 75.2401 1478.0000 nan
79.8994 76.4215 78.0911 74.9651 1488.0000 nan
79.6866 76.9230 77.8483 74.7281 1498.0000 nan
79.6867 76.8129 77.8504 74.7332 1508.0000 nan
79.6867 76.4084 77.8493 74.7362 1518.0000 nan
79.6868 76.1403 77.8459 74.7385 1528.0000 nan
79.6868 76.0322 77.8416 74.7404 1538.0000 nan
79.6869 75.9759 77.8367 74.7422 1548.0000 nan
79.6869 75.9973 77.8321 74.7440 1558.0000 nan
79.6870 76.0491 77.8277 74.7459 1568.0000 nan
79.6869 76.0929 77.8236 74.7479 1578.0000 nan
79.6869 76.1214 77.8196 74.7499 1588.0000 nan
79.6869 76.1486 77.8157 74.7519 1598.0000 nan
79.6869 76.2323 77.8121 74.7541 1608.0000 nan
79.6869 76.2779 77.8087 74.7562 1618.0000 nan
79.6869 76.3016 77.8054 74.7585 1628.0000 nan
79.6869 76.3426 77.8020 74.7612 1638.0000 nan
79.6869 76.3632 77.7990 74.7640 1648.0000 nan
79.6870 76.4181 77.7963 74.7671 1658.0000 nan
79.6870 76.4590 77.7936 74.7700 1668.0000 nan
79.6869 76.5219 77.7911 74.7728 1678.0000 nan
79.6869 76.5719 77.7887 74.7755 1688.0000 nan
79.6869 76.5822 77.7860 74.7781 1698.0000 nan
79.6870 76.5891 77.7830 74.7805 1708.0000 nan
79.6870 76.6354 77.7799 74.7830 1718.0000 nan
79.6870 76.6524 77.7765 74.7852 1728.0000 nan
79.6871 76.6970 77.7735 74.7875 1738.0000 nan
79.6871 76.7237 77.7701 74.7896 1748.0000 nan
79.6870 76.7562 77.7670 74.7917 1758.0000 nan
79.6871 76.7559 77.7628 74.7938 1768.0000 nan
79.6871 76.8073 77.7599 74.7958 1778.0000 nan
79.6872 76.8762 77.7633 74.7979 1788.0000 nan
79.6872 76.8789 77.7689 74.7999 1798.0000 nan
79.6873 76.9291 77.7798 74.8018 1808.0000 nan
79.6873 76.9679 77.7975 74.8037 1818.0000 nan
79.6873 76.9745 77.8180 74.8056 1828.0000 nan
79.6873 77.0091 77.8449 74.8074 1838.0000 nan
79.6873 77.0138 77.8699 74.8092 1848.0000 nan
79.6873 77.0622 77.8998 74.8110 1858.0000 nan
79.6874 77.0849 77.9356 74.8127 1868.0000 nan
79.6874 77.1097 77.9706 74.8145 1878.0000 nan
79.6873 77.1366 78.0051 74.8161 1888.0000 nan
79.6873 77.1814 78.0391 74.8178 1898.0000 nan
79.6874 77.2459 78.0793 74.8195 1908.0000 nan
79.6874 77.2699 78.1222 74.8211 1918.0000 nan
79.6874 77.2513 78.1519 74.8227 1928.0000 nan
79.6873 77.3133 78.1806 74.8242 1938.0000 nan
79.6873 77.3433 78.2108 74.8258 1948.0000 nan
79.6874 77.3718 78.2375 74.8273 1958.0000 nan
79.6874 77.3941 78.2608 74.8289 1968.0000 nan
79.6874 77.3857 78.2787 74.8304 1978.0000 nan
79.6874 77.4133 78.2996 74.8318 1988.0000 nan
79.6874 77.4423 78.3225 74.8333 1998.0000 nan
79.6874 77.4736 78.3462 74.8347 2008.0000 nan
79.6875 77.4874 78.3742 74.8362 2018.0000 nan
79.6875 77.5211 78.3996 74.8376 2028.0000 nan
79.6875 77.5790 78.4221 74.8390 2038.0000 nan
79.6874 77.6091 78.4643 74.8404 2048.0000 nan
79.6874 77.6219 78.4957 74.8418 2058.0000 nan
79.6874 77.6598 78.5284 74.8431 2068.0000 nan
79.6875 77.6436 78.5431 74.8445 2078.0000 nan
79.6874 77.6943 78.5675 74.8459 2088.0000 nan
79.6875 77.6984 78.5849 74.8472 2098.0000 nan
79.5487 74.6607 78.3270 74.7370 2108.0000 nan
79.2712 74.3942 78.0241 74.4599 2118.0000 nan
78.9937 74.4125 77.7364 74.1830 2128.0000 nan
78.7161 74.3088 77.4524 73.9062 2138.0000 nan
78.4385 74.1180 77.1699 73.6297 2148.0000 nan
78.1610 73.8496 76.8879 73.3532 2158.0000 nan
77.8833 73.5614 76.6063 73.0767 2168.0000 nan
77.6057 73.1994 76.3246 72.8002 2178.0000 nan
77.3282 72.8543 76.0431 72.5238 2188.0000 nan
77.0506 72.4961 75.7616 72.2474 2198.0000 nan
76.7730 72.1942 75.4803 71.9712 2208.0000 nan
76.4954 71.8356 75.1989 71.6949 2218.0000 nan
76.2177 71.4732 74.9177 71.4188 2228.0000 nan
75.9401 71.1433 74.6365 71.1430 2238.0000 nan
75.6624 70.7704 74.3544 70.8668 2248.0000 nan
75.3847 70.4348 74.0721 70.5906 2258.0000 nan
75.1072 70.1114 73.7899 70.3144 2268.0000 nan
74.8295 69.7600 73.5077 70.0382 2278.0000 nan
74.5519 69.3973 73.2259 69.7620 2288.0000 nan
74.2743 69.1060 72.9443 69.4859 2298.0000 nan
73.9966 68.7752 72.6629 69.2097 2308.0000 nan
73.7191 68.4210 72.3819 68.9338 2318.0000 nan
73.4415 68.1527 72.1011 68.6579 2328.0000 nan
73.1638 67.8983 71.8205 68.3824 2338.0000 nan
72.8861 67.5341 71.5398 68.1066 2348.0000 nan
72.6086 67.2690 71.2596 67.8317 2358.0000 nan
72.3309 66.9500 70.9794 67.5566 2368.0000 nan
72.0533 66.6629 70.6993 67.2820 2378.0000 nan
71.7755 66.3773 70.4192 67.0075 2388.0000 nan
71.4979 66.0864 70.1393 66.7340 2398.0000 nan
71.2203 65.8016 69.8594 66.4605 2408.0000 nan
70.9426 65.5313 69.5797 66.1878 2418.0000 nan
70.6650 65.2408 69.3000 65.9148 2428.0000 nan
70.3874 64.9670 69.0203 65.6431 2438.0000 nan
70.1098 64.7060 68.7407 65.3716 2448.0000 nan
69.8322 64.4836 68.4612 65.1017 2458.0000 nan
69.5545 64.2188 68.1815 64.8310 2468.0000 nan
69.5545 65.6822 68.1533 64.8516 2478.0000 nan
69.5545 65.1640 68.1521 64.8612 2488.0000 nan
69.5545 64.8918 68.1503 64.8654 2498.0000 nan
69.5545 64.7877 68.1481 64.8672 2508.0000 nan
69.5545 64.7552 68.1460 64.8685 2518.0000 nan
69.5544 64.7394 68.1438 64.8699 2528.0000 nan
69.5545 64.7598 68.1417 64.8716 2538.0000 nan
69.5545 64.8426 68.1398 64.8741 2548.0000 nan
69.5545 64.8801 68.1378 64.8772 2558.0000 nan
69.5546 64.9094 68.1359 64.8805 2568.0000 nan
69.5546 65.0021 68.1341 64.8847 2578.0000 nan
69.5547 65.0894 68.1323 64.8892 2588.0000 nan
69.5547 65.1161 68.1305 64.8938 2598.0000 nan
69.5548 65.1358 68.1288 64.9012 2608.0000 nan
69.5548 65.1998 68.1271 64.9129 2618.0000 nan
69.5548 65.2206 68.1255 64.9247 2628.0000 nan
69.5548 65.2556 68.1238 64.9353 2638.0000 nan
69.5548 65.3147 68.1220 64.9449 2648.0000 nan
69.5549 65.3912 68.1203 64.9537 2658.0000 nan
69.5549 65.4101 68.1185 64.9617 2668.0000 nan
69.5550 65.4111 68.1166 64.9686 2678.0000 nan
69.5550 65.4399 68.1146 64.9750 2688.0000 nan
69.5550 65.4731 68.1125 64.9809 2698.0000 nan
69.5551 65.4759 68.1103 64.9863 2708.0000 nan
69.5550 65.4771 68.1080 64.9914 2718.0000 nan
69.5551 65.5212 68.1056 64.9964 2728.0000 nan
69.5551 65.5211 68.1031 65.0011 2738.0000 nan
69.5551 65.5371 68.1006 65.0057 2748.0000 nan
69.5551 65.5487 68.0980 65.0101 2758.0000 nan
69.5552 65.5628 68.0953 65.0144 2768.0000 nan
69.5553 65.5714 68.0925 65.0186 2778.0000 nan
69.5553 65.5901 68.0897 65.0227 2788.0000 nan
69.5553 65.5976 68.0869 65.0269 2798.0000 nan
69.5553 65.6069 68.0841 65.0310 2808.0000 nan
69.5553 65.6699 68.0811 65.0351 2818.0000 nan
69.5552 65.6715 68.0781 65.0390 2828.0000 nan
69.5552 65.6736 68.0752 65.0430 2838.0000 nan
69.5552 65.7085 68.0723 65.0471 2848.0000 nan
69.5553 65.7255 68.0694 65.0512 2858.0000 nan
69.5554 65.7290 68.0665 65.0552 2868.0000 nan
69.5554 65.7416 68.0634 65.0591 2878.0000 nan
69.5554 65.7509 68.0604 65.0630 2888.0000 nan
69.5555 65.7725 68.0573 65.0668 2898.0000 nan
69.5555 65.7717 68.0541 65.0706 2908.0000 nan
69.5555 65.7549 68.0508 65.0742 2918.0000 nan
69.5555 65.7815 68.0474 65.0778 2928.0000 nan
69.5555 65.7870 68.0441 65.0814 2938.0000 nan
69.5555 65.8124 68.0407 65.0850 2948.0000 nan
69.5554 65.8122 68.0372 65.0884 2958.0000 nan
69.5554 65.8110 68.0337 65.0920 2968.0000 nan
69.5555 65.8160 68.0303 65.0955 2978.0000 nan
69.5555 65.8353 68.0268 65.0990 2988.0000 nan
69.5556 65.8621 68.0233 65.1026 2998.0000 nan
69.5556 65.8484 68.0196 65.1060 3008.0000 nan
69.5556 65.8576 68.0160 65.1095 3018.0000 nan
69.5556 65.8817 68.0124 65.1130 3028.0000 nan
69.5556 65.8919 68.0088 65.1164 3038.0000 nan
69.5556 65.9032 68.0051 65.1199 3048.0000 nan
69.5556 65.9131 68.0014 65.1233 3058.0000 nan
69.5556 65.9174 67.9976 65.1268 3068.0000 nan
69.5557 65.9175 67.9939 65.1302 3078.0000 nan
69.5558 65.9255 67.9901 65.1337 3088.0000 nan
69.5558 65.9550 67.9863 65.1371 3098.0000 nan
69.5558 65.9698 67.9825 65.1406 3108.0000 nan
69.5557 65.9715 67.9786 65.1439 3118.0000 nan
69.5558 65.9759 67.9747 65.1473 3128.0000 nan
69.5557 65.9911 67.9708 65.1507 3138.0000 nan
69.5557 66.0348 67.9669 65.1541 3148.0000 nan
69.5558 66.0437 67.9630 65.1575 3158.0000 nan
69.5558 66.0448 67.9591 65.1610 3168.0000 nan
69.5558 66.0822 67.9552 65.1644 3178.0000 nan
69.5558 66.1169 67.9513 65.1679 3188.0000 nan
69.5559 66.1029 67.9474 65.1714 3198.0000 nan
69.5559 66.1255 67.9435 65.1748 3208.0000 nan
69.5559 66.1396 67.9396 65.1782 3218.0000 nan
69.5559 66.1816 67.9355 65.1815 3228.0000 nan
69.5559 66.1849 67.9314 65.1848 3238.0000 nan
69.5559 66.2010 67.9273 65.1881 3248.0000 nan
69.5559 66.2131 67.9230 65.1913 3258.0000 nan
69.5560 66.2335 67.9186 65.1945 3268.0000 nan
69.5559 66.2461 67.9140 65.1976 3278.0000 nan
69.5560 66.2745 67.9095 65.2008 3288.0000 nan
69.5560 66.2791 67.9046 65.2038 3298.0000 nan
69.5560 66.2875 67.8997 65.2068 3308.0000 nan
69.5560 66.3065 67.8946 65.2097 3318.0000 nan
69.5561 66.3334 67.8894 65.2127 3328.0000 nan
69.5561 66.3459 67.8841 65.2156 3338.0000 nan
69.5561 66.3577 67.8788 65.2186 3348.0000 nan
69.5561 66.3664 67.8734 65.2215 3358.0000 nan
69.5561 66.3883 67.8678 65.2243 3368.0000 nan
69.5561 66.4007 67.8620 65.2272 3378.0000 nan
69.5561 66.4587 67.8565 65.2300 3388.0000 nan
69.5562 66.4762 67.8513 65.2330 3398.0000 nan
69.5561 66.5038 67.8462 65.2359 3408.0000 nan
69.5562 66.5214 67.8410 65.2388 3418.0000 nan
69.5562 66.5827 67.8360 65.2416 3428.0000 nan
69.5562 66.5578 67.8303 65.2444 3438.0000 nan
69.5562 66.5844 67.8245 65.2471 3448.0000 nan
69.5561 66.5962 67.8187 65.2498 3458.0000 nan
69.5561 66.6125 67.8126 65.2524 3468.0000 nan
69.5561 66.6417 67.8063 65.2550 3478.0000 nan
69.5561 66.6500 67.7994 65.2576 3488.0000 nan
69.5561 66.6640 67.7928 65.2602 3498.0000 nan
69.5561 66.6876 67.7854 65.2628 3508.0000 nan
69.5561 66.6818 67.7767 65.2653 3518.0000 nan
69.5562 66.7251 67.7682 65.2678 3528.0000 nan
69.5562 66.7227 67.7598 65.2703 3538.0000 nan
69.5563 66.7326 67.7511 65.2729 3548.0000 nan
69.5562 66.7639 67.7426 65.2753 3558.0000 nan
69.5562 66.7805 67.7353 65.2778 3568.0000 nan
69.5563 66.7855 67.7271 65.2802 3578.0000 nan
69.5563 66.8249 67.7225 65.2827 3588.0000 nan
69.5564 66.8019 67.7148 65.2851 3598.0000 nan
69.5564 66.8469 67.7133 65.2875 3608.0000 nan
69.5563 66.8662 67.7136 65.2899 3618.0000 nan
69.5564 66.8712 67.7136 65.2923 3628.0000 nan
69.5564 66.8895 67.7166 65.2946 3638.0000 nan
69.3344 65.3912 67.3980 65.1002 3648.0000 nan
69.0568 65.4642 67.1040 64.8224 3658.0000 nan
68.7793 65.4804 66.8186 64.5455 3668.0000 nan
68.5017 65.3706 66.5358 64.2691 3678.0000 nan
68.2242 65.1735 66.2543 63.9933 3688.0000 nan
67.9466 64.9029 65.9729 63.7175 3698.0000 nan
67.6691 64.6461 65.6918 63.4421 3708.0000 nan
67.3916 64.3942 65.4109 63.1669 3718.0000 nan
67.1140 64.1125 65.1297 62.8917 3728.0000 nan
66.8365 63.8167 64.8487 62.6168 3738.0000 nan
66.5589 63.4779 64.5678 62.3420 3748.0000 nan
66.2814 63.2057 64.2870 62.0676 3758.0000 nan
66.0038 62.8851 64.0063 61.7937 3768.0000 nan
65.7263 62.6103 63.7254 61.5203 3778.0000 nan
65.4486 62.3182 63.4435 61.2464 3788.0000 nan
65.1711 61.9901 63.1614 60.9722 3798.0000 nan
64.8936 61.7544 62.8793 60.6981 3808.0000 nan
64.6159 61.4274 62.5973 60.4237 3818.0000 nan
64.3383 61.1229 62.3154 60.1493 3828.0000 nan
64.0607 60.8010 62.0335 59.8748 3838.0000 nan
63.7831 60.5124 61.7520 59.6005 3848.0000 nan
63.5056 60.1760 61.4705 59.3262 3858.0000 nan
63.2280 59.8939 61.1891 59.0518 3868.0000 nan
62.9505 59.5938 60.9079 58.7777 3878.0000 nan
62.6729 59.3250 60.6268 58.5037 3888.0000 nan
62.3952 58.9903 60.3456 58.2295 3898.0000 nan
62.1175 58.7150 60.0645 57.9556 3908.0000 nan
61.8400 58.3861 59.7836 57.6815 3918.0000 nan
61.5624 58.0400 59.5027 57.4074 3928.0000 nan
61.2848 57.7927 59.2220 57.1336 3938.0000 nan
61.0072 57.4800 58.9412 56.8599 3948.0000 nan
60.7295 57.1341 58.6606 56.5863 3958.0000 nan
60.4520 56.8714 58.3801 56.3128 3968.0000 nan
60.1744 56.5352 58.0997 56.0395 3978.0000 nan
59.8967 56.3066 57.8193 55.7667 3988.0000 nan
59.6190 55.9657 57.5389 55.4940 3998.0000 nan
59.4617 58.0912 57.3527 55.3292 4008.0000 57.1286
59.4617 57.6779 57.3527 55.3437 4018.0000 57.1286
59.4617 57.3538 57.3515 55.3502 4028.0000 57.1286
59.4617 57.1444 57.3496 55.3545 4038.0000 57.1286
59.4616 57.1080 57.3474 55.3581 4048.0000 57.1286
59.4617 57.0601 57.3451 55.3614 4058.0000 57.1286
59.4617 57.1128 57.3429 55.3648 4068.0000 57.1286
59.4617 57.2123 57.3407 55.3684 4078.0000 57.1286
59.4617 57.2231 57.3386 55.3721 4088.0000 57.1286
59.4617 57.2780 57.3365 55.3756 4098.0000 57.1286
59.4618 57.3746 57.3344 55.3792 4108.0000 57.1286
59.4618 57.4451 57.3324 55.3827 4118.0000 57.1286
59.4618 57.4281 57.3302 55.3859 4128.0000 57.1286
59.4618 57.4834 57.3276 55.3891 4138.0000 57.1286
59.4618 57.4866 57.3254 55.3928 4148.0000 57.1286
59.4618 57.5542 57.3234 55.3965 4158.0000 57.1286
59.4619 57.5814 57.3219 55.4003 4168.0000 57.1286
59.4619 57.5898 57.3203 55.4037 4178.0000 57.1286
59.4619 57.6021 57.3185 55.4069 4188.0000 57.1286
59.4619 57.6039 57.3164 55.4099 4198.0000 57.1286
59.4618 57.6126 57.3139 55.4126 4208.0000 57.1286
59.4617 57.6263 57.3111 55.4152 4218.0000 57.1286
59.4617 57.6468 57.3083 55.4177 4228.0000 57.1286
59.4618 57.6282 57.3043 55.4202 4238.0000 57.1286
59.4618 57.6265 57.2996 55.4226 4248.0000 57.1286
59.4619 57.6087 57.2945 55.4249 4258.0000 57.1286
59.4619 57.6099 57.2875 55.4272 4268.0000 57.1286
59.4620 57.6267 57.2844 55.4294 4278.0000 57.1286
59.4620 57.6708 57.2842 55.4317 4288.0000 57.1286
59.4621 57.6062 57.2753 55.4339 4298.0000 57.1286
59.4621 57.6257 57.2772 55.4361 4308.0000 57.1286
59.4621 57.6395 57.2722 55.4383 4318.0000 57.1286
59.4621 57.6386 57.2836 55.4404 4328.0000 57.1286
59.4621 57.6656 57.3085 55.4426 4338.0000 57.1286
59.4621 57.6475 57.3239 55.4448 4348.0000 57.1286
59.4621 57.6463 57.3379 55.4469 4358.0000 57.1286
59.4621 57.6241 57.3409 55.4491 4368.0000 57.1286
59.4621 57.6558 57.3531 55.4512 4378.0000 57.1286
59.4622 57.6322 57.3571 55.4533 4388.0000 57.1286
59.4622 57.6229 57.3648 55.4555 4398.0000 57.1286
59.4622 57.6275 57.3622 55.4576 4408.0000 57.1286
59.4622 57.6117 57.3666 55.4596 4418.0000 57.1286
59.4623 57.6256 57.3666 55.4617 4428.0000 57.1286
59.4623 57.6173 57.3697 55.4638 4438.0000 57.1286
59.4623 57.6018 57.3673 55.4658 4448.0000 57.1286
59.4624 57.6179 57.3790 55.4679 4458.0000 57.1286
59.4624 57.5830 57.3567 55.4700 4468.0000 57.1286
59.4624 57.5937 57.3574 55.4720 4478.0000 57.1286
59.4625 57.6006 57.3684 55.4740 4488.0000 57.1286
59.4625 57.6040 57.3762 55.4761 4498.0000 57.1286
59.4626 57.5479 57.3348 55.4781 4508.0000 57.1286
59.4626 57.5926 57.3599 55.4801 4518.0000 57.1286
59.4626 57.5495 57.3464 55.4821 4528.0000 57.1286
59.4626 57.5597 57.3548 55.4841 4538.0000 57.1286
59.4626 57.5636 57.3588 55.4861 4548.0000 57.1286
59.4626 57.5593 57.3566 55.4881 4558.0000 57.1286
59.4626 57.5507 57.3519 55.4901 4568.0000 57.1286
59.4626 57.5768 57.3724 55.4922 4578.0000 57.1286
59.4627 57.5581 57.3649 55.4943 4588.0000 57.1286
59.4627 57.5305 57.3458 55.4964 4598.0000 57.1286
59.4627 57.5304 57.3386 55.4984 4608.0000 57.1286
59.2961 56.3680 56.6361 55.3601 4618.0000 nan
59.0186 56.4282 56.2915 55.0825 4628.0000 nan
58.7411 56.3873 55.9914 54.8058 4638.0000 nan
58.4636 56.1867 55.7029 54.5294 4648.0000 nan
58.1860 55.9596 55.4195 54.2532 4658.0000 nan
57.9084 55.6005 55.1334 53.9768 4668.0000 nan
57.6308 55.2258 54.8435 53.7003 4678.0000 nan
57.3532 54.8694 54.5493 53.4238 4688.0000 nan
57.0756 54.4107 54.2499 53.1471 4698.0000 nan
56.7980 54.0156 53.9492 52.8701 4708.0000 nan
56.5204 53.5951 53.6471 52.5927 4718.0000 nan
56.2427 53.1900 53.3457 52.3148 4728.0000 nan
55.9651 52.7682 53.0453 52.0356 4738.0000 nan
55.6875 52.3247 52.7433 51.7535 4748.0000 nan
55.4098 52.0231 52.4386 51.4707 4758.0000 nan
55.1322 51.6126 52.1353 51.1861 4768.0000 nan
54.8547 51.2470 51.8359 50.9002 4778.0000 nan
54.5771 50.9242 51.5401 50.6129 4788.0000 nan
54.2995 50.5750 51.2460 50.3233 4798.0000 nan
54.0219 50.2337 50.9542 50.0337 4808.0000 nan
53.7443 49.9008 50.6637 49.7441 4818.0000 nan
53.4666 49.5552 50.3741 49.4552 4828.0000 nan
53.1890 49.2356 50.0856 49.1680 4838.0000 nan
52.9114 48.9357 49.7978 48.8819 4848.0000 nan
52.6337 48.6185 49.5105 48.5967 4858.0000 nan
52.3560 48.2766 49.2236 48.3122 4868.0000 nan
52.0784 47.9878 48.9373 48.0286 4878.0000 nan
51.8008 47.6817 48.6514 47.7455 4888.0000 nan
51.5231 47.4117 48.3656 47.4625 4898.0000 nan
51.2455 47.0420 48.0799 47.1797 4908.0000 nan
50.9678 46.7794 47.7944 46.8973 4918.0000 nan
50.6901 46.4655 47.5090 46.6148 4928.0000 nan
50.4125 46.1900 47.2239 46.3328 4938.0000 nan
50.1347 45.9192 46.9389 46.0509 4948.0000 nan
49.8571 45.6248 46.6542 45.7692 4958.0000 nan
49.5794 45.3102 46.3692 45.4873 4968.0000 nan
49.3295 45.4873 46.0853 45.2067 4978.0000 46.4480
49.3296 46.1025 46.0863 45.2121 4988.0000 46.4480
49.3296 45.6334 46.0826 45.2125 4998.0000 46.4480
49.3296 45.3328 46.0761 45.2100 5008.0000 46.4480
49.3296 45.2388 46.0682 45.2061 5018.0000 46.4480
49.3296 45.1593 46.0600 45.2019 5028.0000 46.4480
49.3296 45.2018 46.0522 45.1982 5038.0000 46.4480
49.3296 45.2854 46.0449 45.1952 5048.0000 46.4480
49.3296 45.3195 46.0378 45.1926 5058.0000 46.4480
49.3296 45.4480 46.0312 45.1908 5068.0000 46.4480
49.3296 45.4935 46.0252 45.1901 5078.0000 46.4480
49.3296 45.5369 46.0192 45.1900 5088.0000 46.4480
49.3296 45.6764 46.0142 45.1918 5098.0000 46.4480
49.3297 45.7157 46.0094 45.1950 5108.0000 46.4480
49.3297 45.7787 46.0053 45.2006 5118.0000 46.4480
49.3297 45.8586 46.0018 45.2076 5128.0000 46.4480
49.3297 45.9036 45.9992 45.2160 5138.0000 46.4480
49.3296 45.9651 45.9982 45.2272 5148.0000 46.4480
49.3296 45.9933 45.9969 45.2390 5158.0000 46.4480
49.3296 46.0167 45.9965 45.2520 5168.0000 46.4480
49.3296 46.0466 45.9970 45.2648 5178.0000 46.4480
49.3297 46.0499 45.9984 45.2764 5188.0000 46.4480
49.3297 46.0696 46.0037 45.2872 5198.0000 46.4480
49.3297 46.1212 46.0168 45.2971 5208.0000 46.4480
49.3297 46.1755 46.0409 45.3059 5218.0000 46.4480
49.3297 46.2156 46.0802 45.3139 5228.0000 46.4480
49.3298 46.1956 46.1246 45.3209 5238.0000 46.4480
49.3298 46.2282 46.1796 45.3274 5248.0000 46.4480
49.3298 46.2353 46.2255 45.3332 5258.0000 46.4480
49.3298 46.2311 46.2510 45.3385 5268.0000 46.4480
49.3298 46.2502 46.2691 45.3436 5278.0000 46.4480
49.3298 46.2418 46.2908 45.3486 5288.0000 46.4480
49.3298 46.2479 46.2961 45.3532 5298.0000 46.4480
49.3298 46.2497 46.2976 45.3577 5308.0000 46.4480
49.3298 46.2545 46.3047 45.3621 5318.0000 46.4480
49.3298 46.2380 46.3036 45.3663 5328.0000 46.4480
49.3298 46.2666 46.3080 45.3705 5338.0000 46.4480
49.3298 46.2559 46.3128 45.3747 5348.0000 46.4480
49.3298 46.2789 46.3210 45.3789 5358.0000 46.4480
49.3298 46.2601 46.3139 45.3830 5368.0000 46.4480
49.3299 46.2640 46.3175 45.3872 5378.0000 46.4480
49.3299 46.2687 46.3402 45.3915 5388.0000 46.4480
49.3299 46.2881 46.3722 45.3960 5398.0000 46.4480
49.3299 46.3130 46.3925 45.4004 5408.0000 46.4480
49.3299 46.2902 46.3759 45.4047 5418.0000 46.4480
49.3300 46.2929 46.3762 45.4089 5428.0000 46.4480
49.3300 46.3426 46.4069 45.4134 5438.0000 46.4480
49.3300 46.3465 46.4251 45.4178 5448.0000 46.4480
49.3301 46.3236 46.4128 45.4220 5458.0000 46.4480
49.3301 46.3513 46.4238 45.4263 5468.0000 46.4480
49.3301 46.3443 46.4235 45.4304 5478.0000 46.4480
49.3301 46.3410 46.4186 45.4344 5488.0000 46.4480
49.3301 46.3527 46.4200 45.4385 5498.0000 46.4480
49.3301 46.3401 46.4170 45.4424 5508.0000 46.4480
49.3301 46.3696 46.4304 45.4465 5518.0000 46.4480
49.3301 46.3764 46.4431 45.4505 5528.0000 46.4480
49.3301 46.3493 46.4278 45.4544 5538.0000 46.4480
49.3301 46.3613 46.4263 45.4583 5548.0000 46.4480
49.3301 46.3471 46.4188 45.4623 5558.0000 46.4480
49.3301 46.3633 46.4280 45.4663 5568.0000 46.4480
49.3301 46.3706 46.4251 45.4702 5578.0000 46.4480
49.3302 46.3707 46.4327 45.4743 5588.0000 46.4480
49.0804 45.1126 45.7942 45.2473 5598.0000 nan
48.8029 45.3086 45.4929 44.9680 5608.0000 nan
48.5253 45.2821 45.2089 44.6912 5618.0000 nan
48.2477 45.0913 44.9304 44.4152 5628.0000 nan
47.9701 44.8291 44.6521 44.1393 5638.0000 nan
47.6924 44.4313 44.3703 43.8626 5648.0000 nan
47.4148 44.0121 44.0846 43.5849 5658.0000 nan
47.1372 43.5522 43.7946 43.3053 5668.0000 nan
46.8596 43.1164 43.5018 43.0238 5678.0000 nan
46.5820 42.6589 43.2081 42.7404 5688.0000 nan
46.3044 42.2177 42.9139 42.4546 5698.0000 nan
46.0268 41.8229 42.6213 42.1681 5708.0000 nan
45.7491 41.4056 42.3301 41.8811 5718.0000 nan
45.4714 41.0114 42.0382 41.5933 5728.0000 nan
45.1939 40.6239 41.7467 41.3066 5738.0000 nan
44.9163 40.2453 41.4573 41.0216 5748.0000 nan
44.6386 39.9213 41.1697 40.7378 5758.0000 nan
44.3609 39.5622 40.8835 40.4549 5768.0000 nan
44.0834 39.2465 40.5985 40.1729 5778.0000 nan
43.8058 38.8914 40.3142 39.8913 5788.0000 nan
43.5282 38.6108 40.0308 39.6104 5798.0000 nan
43.2506 38.2667 39.7478 39.3297 5808.0000 nan
42.9731 37.9716 39.4653 39.0495 5818.0000 nan
42.6954 37.6509 39.1829 38.7693 5828.0000 nan
42.4178 37.3740 38.9009 38.4893 5838.0000 nan
42.1402 37.0638 38.6192 38.2095 5848.0000 nan
41.8626 36.7812 38.3375 37.9297 5858.0000 nan
41.5850 36.5048 38.0560 37.6501 5868.0000 nan
41.3073 36.2136 37.7747 37.3706 5878.0000 nan
41.0297 35.9305 37.4934 37.0911 5888.0000 nan
40.7521 35.6304 37.2121 36.8116 5898.0000 nan
40.4745 35.3788 36.9309 36.5322 5908.0000 nan
40.1969 35.1024 36.6498 36.2528 5918.0000 nan
39.9193 34.8213 36.3687 35.9734 5928.0000 nan
39.6417 34.5743 36.0876 35.6940 5938.0000 nan
39.3640 34.2968 35.8064 35.4146 5948.0000 nan
39.1419 34.6319 35.5537 35.1634 5958.0000 nan
39.1419 34.1180 35.5522 35.1628 5968.0000 nan
39.1419 33.1709 35.5480 35.1606 5978.0000 nan
39.1419 32.6646 35.5427 35.1577 5988.0000 nan
39.1420 32.4733 35.5374 35.1550 5998.0000 nan
39.1420 32.4289 35.5326 35.1524 6008.0000 nan
39.1419 32.4528 35.5282 35.1502 6018.0000 nan
39.1420 32.5657 35.5245 35.1484 6028.0000 nan
39.1420 32.6747 35.5213 35.1469 6038.0000 nan
39.1420 32.8082 35.5183 35.1455 6048.0000 nan
39.1420 32.9356 35.5157 35.1443 6058.0000 nan
39.1420 33.0762 35.5134 35.1432 6068.0000 nan
39.1420 33.1802 35.5112 35.1422 6078.0000 nan
39.1420 33.2975 35.5092 35.1414 6088.0000 nan
39.1420 33.4074 35.5074 35.1406 6098.0000 nan
39.1420 33.4839 35.5058 35.1400 6108.0000 nan
39.1420 33.5585 35.5042 35.1394 6118.0000 nan
39.1420 33.6633 35.5027 35.1388 6128.0000 nan
39.1421 33.7341 35.5010 35.1381 6138.0000 nan
39.1421 33.7968 35.4992 35.1374 6148.0000 nan
39.1421 33.8391 35.4973 35.1367 6158.0000 nan
39.1421 33.9093 35.4951 35.1358 6168.0000 nan
39.1421 33.9984 35.4930 35.1350 6178.0000 nan
39.1421 34.0314 35.4906 35.1341 6188.0000 nan
39.1422 34.0678 35.4879 35.1330 6198.0000 nan
39.1422 34.1179 35.4850 35.1319 6208.0000 nan
39.1422 34.1550 35.4819 35.1307 6218.0000 nan
39.1422 34.1836 35.4784 35.1295 6228.0000 nan
39.1422 34.2104 35.4746 35.1282 6238.0000 nan
39.1423 34.2985 35.4719 35.1279 6248.0000 nan
39.1423 34.3417 35.4691 35.1279 6258.0000 nan
39.1424 34.3609 35.4662 35.1284 6268.0000 nan
39.1424 34.3887 35.4634 35.1296 6278.0000 nan
39.1424 34.4396 35.4614 35.1328 6288.0000 nan
39.1424 34.4339 35.4594 35.1378 6298.0000 nan
39.1425 34.4654 35.4583 35.1458 6308.0000 nan
39.1425 34.4907 35.4604 35.1594 6318.0000 nan
39.1425 34.5128 35.4649 35.1786 6328.0000 nan
39.1425 34.5541 35.4780 35.2077 6338.0000 nan
39.1424 34.5647 35.4984 35.2401 6348.0000 nan
39.1425 34.5711 35.5202 35.2688 6358.0000 nan
39.1425 34.6447 35.6003 35.3137 6368.0000 nan
39.1426 34.6757 35.6748 35.3478 6378.0000 nan
39.1426 34.6892 35.7397 35.3754 6388.0000 nan
39.1426 34.7227 35.8020 35.4000 6398.0000 nan
39.1426 34.7458 35.8597 35.4220 6408.0000 nan
39.1426 34.7500 35.9040 35.4408 6418.0000 nan
39.1427 34.7724 35.9402 35.4578 6428.0000 nan
39.1428 34.7907 35.9718 35.4733 6438.0000 nan
39.1428 34.8055 35.9997 35.4878 6448.0000 nan
39.1428 34.8202 36.0306 35.5019 6458.0000 nan
39.1428 34.8316 36.0577 35.5152 6468.0000 nan
39.1428 34.8430 36.0855 35.5280 6478.0000 nan
39.1428 34.8492 36.1047 35.5396 6488.0000 nan
39.1429 34.8606 36.1197 35.5506 6498.0000 nan
39.1429 34.8876 36.1571 35.5628 6508.0000 nan
39.1429 34.9061 36.1808 35.5741 6518.0000 nan
39.1429 34.9159 36.2053 35.5853 6528.0000 nan
39.1429 34.9029 36.2165 35.5961 6538.0000 nan
39.1429 34.9106 36.2294 35.6069 6548.0000 nan
39.1429 34.9453 36.2517 35.6178 6558.0000 nan
39.0135 32.4866 35.9188 35.5018 6568.0000 nan
38.7360 33.0723 35.6164 35.2148 6578.0000 nan
38.4585 33.2768 35.3421 34.9426 6588.0000 nan
38.1810 33.2876 35.0775 34.6763 6598.0000 nan
37.9035 33.1230 34.8141 34.4097 6608.0000 nan
37.6258 32.8520 34.5484 34.1407 6618.0000 nan
37.3482 32.5156 34.2795 33.8695 6628.0000 nan
37.0707 32.0473 34.0068 33.5963 6638.0000 nan
36.7932 31.5313 33.7306 33.3214 6648.0000 nan
36.5156 31.0328 33.4512 33.0448 6658.0000 nan
36.2380 30.5389 33.1684 32.7666 6668.0000 nan
35.9604 30.1343 32.8834 32.4871 6678.0000 nan
35.6829 29.6527 32.5967 32.2064 6688.0000 nan
35.4053 29.2036 32.3077 31.9242 6698.0000 nan
35.1276 28.8470 32.0148 31.6404 6708.0000 nan
34.8500 28.4467 31.7233 31.3564 6718.0000 nan
34.5724 28.0461 31.4327 31.0716 6728.0000 nan
34.2947 27.7157 31.1433 30.7864 6738.0000 nan
34.0171 27.3358 30.8546 30.5004 6748.0000 nan
33.7396 27.0578 30.5672 30.2147 6758.0000 nan
33.4619 26.7288 30.2808 29.9293 6768.0000 nan
33.1844 26.4292 29.9956 29.6450 6778.0000 nan
32.9068 26.1508 29.7113 29.3616 6788.0000 nan
32.6291 25.8653 29.4274 29.0785 6798.0000 nan
32.3516 25.6219 29.1443 28.7963 6808.0000 nan
32.0740 25.2815 28.8613 28.5142 6818.0000 nan
31.7964 25.0092 28.5786 28.2324 6828.0000 nan
31.5188 24.7660 28.2960 27.9507 6838.0000 nan
31.2412 24.5720 28.0137 27.6693 6848.0000 nan
30.9636 24.3343 27.7314 27.3879 6858.0000 nan
30.6860 24.1090 27.4491 27.1066 6868.0000 nan
30.4084 23.9647 27.1669 26.8254 6878.0000 nan
30.1307 23.8197 26.8848 26.5442 6888.0000 nan
29.8532 23.6018 26.6027 26.2631 6898.0000 nan
29.5757 23.4355 26.3206 25.9820 6908.0000 nan
29.2980 23.2164 26.0384 25.7008 6918.0000 nan
29.0204 23.0410 25.7563 25.4197 6928.0000 nan
28.9185 23.4779 25.6254 25.2895 6938.0000 26.0185
28.9185 22.5383 25.6235 25.2885 6948.0000 26.0185
28.9185 21.6852 25.6189 25.2850 6958.0000 26.0185
28.9185 21.3096 25.6133 25.2806 6968.0000 26.0185
28.9185 21.0087 25.6075 25.2759 6978.0000 26.0185
28.9185 20.9668 25.6019 25.2716 6988.0000 26.0185
28.9186 20.9227 25.5969 25.2677 6998.0000 26.0185
28.9186 20.9957 25.5923 25.2642 7008.0000 26.0185
28.9186 21.0419 25.5882 25.2612 7018.0000 26.0185
28.9186 21.1244 25.5845 25.2585 7028.0000 26.0185
28.9186 21.2641 25.5812 25.2561 7038.0000 26.0185
28.9186 21.3835 25.5781 25.2539 7048.0000 26.0185
28.9186 21.4926 25.5753 25.2520 7058.0000 26.0185
28.9187 21.6355 25.5727 25.2502 7068.0000 26.0185
28.9187 21.7871 25.5705 25.2488 7078.0000 26.0185
28.9187 21.8780 25.5684 25.2474 7088.0000 26.0185
28.9188 22.0330 25.5666 25.2463 7098.0000 26.0185
28.9189 22.1267 25.5647 25.2452 7108.0000 26.0185
28.9189 22.2501 25.5629 25.2441 7118.0000 26.0185
28.9189 22.3196 25.5610 25.2429 7128.0000 26.0185
28.9189 22.4860 25.5592 25.2419 7138.0000 26.0185
28.9189 22.5520 25.5574 25.2409 7148.0000 26.0185
28.9190 22.6562 25.5555 25.2399 7158.0000 26.0185
28.9190 22.7223 25.5534 25.2387 7168.0000 26.0185
28.9190 22.8268 25.5513 25.2376 7178.0000 26.0185
28.9189 22.9375 25.5493 25.2369 7188.0000 26.0185
28.9189 23.0038 25.5473 25.2362 7198.0000 26.0185
28.9189 23.0504 25.5451 25.2357 7208.0000 26.0185
28.9190 23.1065 25.5430 25.2355 7218.0000 26.0185
28.9191 23.1743 25.5407 25.2357 7228.0000 26.0185
28.9191 23.2115 25.5382 25.2366 7238.0000 26.0185
28.9190 23.2741 25.5362 25.2393 7248.0000 26.0185
28.9190 23.3127 25.5340 25.2436 7258.0000 26.0185
28.9190 23.3944 25.5335 25.2534 7268.0000 26.0185
28.9190 23.4527 25.5363 25.2721 7278.0000 26.0185
28.9190 23.5403 25.5426 25.2989 7288.0000 26.0185
28.9190 23.5681 25.5515 25.3289 7298.0000 26.0185
28.9191 23.6073 25.5688 25.3651 7308.0000 26.0185
28.9191 23.6481 25.5902 25.3971 7318.0000 26.0185
28.9191 23.6903 25.6208 25.4274 7328.0000 26.0185
28.9192 23.7076 25.6502 25.4513 7338.0000 26.0185
28.9191 23.7345 25.6876 25.4746 7348.0000 26.0185
28.9191 23.7904 25.7274 25.4957 7358.0000 26.0185
28.9192 23.7887 25.7592 25.5140 7368.0000 26.0185
28.9192 23.8372 25.7908 25.5315 7378.0000 26.0185
28.9192 23.8585 25.8146 25.5474 7388.0000 26.0185
28.9193 23.8677 25.8309 25.5619 7398.0000 26.0185
28.9193 23.9542 25.8642 25.5795 7408.0000 26.0185
28.9193 23.9824 25.9119 25.6004 7418.0000 26.0185
28.9193 24.0312 25.9421 25.6187 7428.0000 26.0185
28.9193 24.0626 25.9757 25.6376 7438.0000 26.0185
28.9193 24.0825 26.0018 25.6553 7448.0000 26.0185
28.9193 24.1226 26.0268 25.6723 7458.0000 26.0185
28.9193 24.1125 26.0368 25.6872 7468.0000 26.0185
28.9193 24.1506 26.0572 25.7030 7478.0000 26.0185
28.9193 24.1575 26.0698 25.7177 7488.0000 26.0185
28.9193 24.1993 26.0860 25.7325 7498.0000 26.0185
28.9194 24.2186 26.0963 25.7465 7508.0000 26.0185
28.9194 24.2288 26.0967 25.7592 7518.0000 26.0185
28.9195 24.2385 26.1007 25.7719 7528.0000 26.0185
28.9195 24.2831 26.1126 25.7849 7538.0000 26.0185
28.9194 24.3126 26.1322 25.7988 7548.0000 26.0185
28.9195 24.3147 26.1311 25.8118 7558.0000 26.0185
28.9195 24.3469 26.1410 25.8255 7568.0000 26.0185
28.9195 24.3608 26.1475 25.8394 7578.0000 26.0185
28.9195 24.3774 26.1521 25.8534 7588.0000 26.0185
28.9195 24.3832 26.1387 25.8658 7598.0000 26.0185
28.9195 24.4226 26.1539 25.8803 7608.0000 26.0185
28.9196 24.4259 26.1564 25.8944 7618.0000 26.0185
28.9196 24.4275 26.1427 25.9065 7628.0000 26.0185
28.9196 24.4613 26.1493 25.9205 7638.0000 26.0185
28.9196 24.4601 26.1481 25.9336 7648.0000 26.0185
28.9196 24.5040 26.1506 25.9471 7658.0000 26.0185
28.9196 24.5126 26.1581 25.9619 7668.0000 26.0185
28.9197 24.5282 26.1604 25.9761 7678.0000 26.0185
28.9197 24.5410 26.1640 25.9908 7688.0000 26.0185
28.9197 24.5492 26.1626 26.0044 7698.0000 26.0185
28.9196 24.5668 26.1669 26.0195 7708.0000 26.0185
28.9196 24.5771 26.1637 26.0324 7718.0000 26.0185
28.9197 24.5923 26.1609 26.0446 7728.0000 26.0185
28.9198 24.6155 26.1639 26.0577 7738.0000 26.0185
28.9197 24.6167 26.1602 26.0680 7748.0000 26.0185
28.9198 24.6305 26.1548 26.0756 7758.0000 26.0185
28.9198 24.6242 26.1538 26.0837 7768.0000 26.0185
28.9198 24.6536 26.1524 26.0898 7778.0000 26.0185
28.9198 24.6312 26.1394 26.0873 7788.0000 26.0185
28.9198 24.6575 26.1378 26.0888 7798.0000 26.0185
28.9198 24.7007 26.1387 26.0916 7808.0000 26.0185
28.9199 24.6933 26.1366 26.0906 7818.0000 26.0185
28.9199 24.7346 26.1504 26.1070 7828.0000 26.0185
28.9199 24.7042 26.1469 26.1011 7838.0000 26.0185
28.9200 24.7319 26.1422 26.0959 7848.0000 26.0185
28.9200 24.7270 26.1387 26.0909 7858.0000 26.0185
28.9200 24.7702 26.1447 26.1011 7868.0000 26.0185
28.9201 24.7832 26.1495 26.1074 7878.0000 26.0185
28.9201 24.7933 26.1517 26.1095 7888.0000 26.0185
28.9201 24.7995 26.1487 26.1050 7898.0000 26.0185
28.9201 24.7989 26.1435 26.0988 7908.0000 26.0185
28.9201 24.8157 26.1386 26.0937 7918.0000 26.0185
28.9201 24.8311 26.1391 26.0948 7928.0000 26.0185
28.9202 24.8279 26.1301 26.0861 7938.0000 26.0185
28.9202 24.8102 26.1195 26.0763 7948.0000 26.0185
28.9203 24.8385 26.1136 26.0709 7958.0000 26.0185
28.9203 24.8445 26.1114 26.0689 7968.0000 26.0185
28.9203 24.8723 26.1174 26.0742 7978.0000 26.0185
28.9203 24.8812 26.1155 26.0727 7988.0000 26.0185
28.9203 24.8895 26.1179 26.0747 7998.0000 26.0185
28.9203 24.9331 26.1343 26.0876 8008.0000 26.0185
28.9203 24.9199 26.1313 26.0862 8018.0000 26.0185
28.9203 24.9146 26.1307 26.0866 8028.0000 26.0185
28.9203 24.9465 26.1217 26.0800 8038.0000 26.0185
28.9203 24.9508 26.1238 26.0815 8048.0000 26.0185
28.9203 24.9815 26.1271 26.0838 8058.0000 26.0185
28.9203 24.9471 26.1129 26.0739 8068.0000 26.0185
28.9203 24.9939 26.1086 26.0704 8078.0000 26.0185
28.9204 24.9637 26.0974 26.0622 8088.0000 26.0185
28.9204 25.0556 26.1057 26.0671 8098.0000 26.0185
28.9204 24.9862 26.1029 26.0649 8108.0000 26.0185
28.9204 25.0745 26.1060 26.0667 8118.0000 26.0185
28.9203 25.0766 26.1092 26.0687 8128.0000 26.0185
28.9203 25.0623 26.1087 26.0684 8138.0000 26.0185
28.9203 25.0287 26.1084 26.0683 8148.0000 26.0185
28.9203 25.0949 26.1123 26.0709 8158.0000 26.0185
28.9204 25.0893 26.1140 26.0723 8168.0000 26.0185
28.9204 25.1029 26.1175 26.0749 8178.0000 26.0185
28.9204 25.0902 26.1122 26.0715 8188.0000 26.0185
28.9205 25.0932 26.1134 26.0725 8198.0000 26.0185
28.9205 25.1805 26.1182 26.0759 8208.0000 26.0185
28.9206 25.1192 26.1177 26.0758 8218.0000 26.0185
28.9206 25.1252 26.1113 26.0717 8228.0000 26.0185
28.9206 25.2012 26.1163 26.0752 8238.0000 26.0185
28.9206 25.2107 26.1158 26.0750 8248.0000 26.0185
28.9206 25.1825 26.1176 26.0764 8258.0000 26.0185
28.9207 25.2422 26.1182 26.0770 8268.0000 26.0185
28.9207 25.2606 26.1203 26.0786 8278.0000 26.0185
28.9206 25.2554 26.1237 26.0810 8288.0000 26.0185
28.9207 25.2762 26.1267 26.0834 8298.0000 26.0185
28.9207 25.2941 26.1316 26.0870 8308.0000 26.0185
28.9207 25.2882 26.1352 26.0898 8318.0000 26.0185
28.9207 25.2664 26.1341 26.0896 8328.0000 26.0185
28.9206 25.3218 26.1355 26.0909 8338.0000 26.0185
28.9206 25.2924 26.1348 26.0909 8348.0000 26.0185
28.9206 25.3455 26.1346 26.0911 8358.0000 26.0185
28.9206 25.3129 26.1283 26.0873 8368.0000 26.0185
28.9206 25.3213 26.1263 26.0862 8378.0000 26.0185
28.9206 25.3678 26.1303 26.0890 8388.0000 26.0185
28.9207 25.3724 26.1294 26.0886 8398.0000 26.0185
28.9207 25.3598 26.1266 26.0870 8408.0000 26.0185
28.9207 25.3911 26.1290 26.0887 8418.0000 26.0185
28.9207 25.3982 26.1303 26.0897 8428.0000 26.0185
28.9208 25.3866 26.1301 26.0897 8438.0000 26.0185
28.9208 25.3969 26.1299 26.0898 8448.0000 26.0185
28.9209 25.4131 26.1319 26.0913 8458.0000 26.0185
28.9208 25.4269 26.1355 26.0939 8468.0000 26.0185
28.9208 25.3927 26.1320 26.0918 8478.0000 26.0185
28.9209 25.4314 26.1256 26.0877 8488.0000 26.0185
28.9209 25.4436 26.1298 26.0905 8498.0000 26.0185
28.9209 25.4404 26.1289 26.0900 8508.0000 26.0185
28.9209 25.4362 26.1247 26.0872 8518.0000 26.0185
28.9209 25.4531 26.1217 26.0851 8528.0000 26.0185
28.9209 25.4695 26.1249 26.0870 8538.0000 26.0185
28.9210 25.4723 26.1270 26.0882 8548.0000 26.0185
28.9210 25.4107 26.1169 26.0817 8558.0000 26.0185
28.9211 25.4820 26.1196 26.0831 8568.0000 26.0185
28.9211 25.4427 26.1145 26.0795 8578.0000 26.0185
28.9211 25.4979 26.1177 26.0812 8588.0000 26.0185
28.9211 25.4855 26.1146 26.0789 8598.0000 26.0185
28.9211 25.5417 26.1165 26.0798 8608.0000 26.0185
28.9212 25.5103 26.1155 26.0789 8618.0000 26.0185
28.9212 25.5282 26.1178 26.0800 8628.0000 26.0185
28.9212 25.5230 26.1181 26.0801 8638.0000 26.0185
28.9212 25.5368 26.1221 26.0825 8648.0000 26.0185
28.9212 25.5456 26.1172 26.0794 8658.0000 26.0185
28.9212 25.4882 26.1118 26.0760 8668.0000 26.0185
28.9213 25.5413 26.1110 26.0752 8678.0000 26.0185
28.9213 25.5316 26.1083 26.0732 8688.0000 26.0185
28.9213 25.5527 26.1089 26.0732 8698.0000 26.0185
28.9214 25.5634 26.1100 26.0735 8708.0000 26.0185
28.9213 25.5780 26.1124 26.0746 8718.0000 26.0185
28.9213 25.5624 26.1057 26.0702 8728.0000 26.0185
28.9213 25.6012 26.1145 26.0751 8738.0000 26.0185
28.9213 25.5748 26.1097 26.0722 8748.0000 26.0185
28.9213 25.5763 26.1087 26.0714 8758.0000 26.0185
28.9214 25.5702 26.1020 26.0671 8768.0000 26.0185
28.9214 25.5809 26.0968 26.0631 8778.0000 26.0185
28.9214 25.5961 26.1056 26.0678 8788.0000 26.0185
28.9214 25.5891 26.1027 26.0659 8798.0000 26.0185
28.9215 25.5747 26.0879 26.0566 8808.0000 26.0185
28.9216 25.6014 26.0877 26.0553 8818.0000 26.0185
28.9216 25.6223 26.0910 26.0564 8828.0000 26.0185
28.9216 25.6142 26.0882 26.0542 8838.0000 26.0185
28.9216 25.6523 26.0947 26.0572 8848.0000 26.0185
28.9216 25.6179 26.0902 26.0545 8858.0000 26.0185
28.9217 25.6206 26.0859 26.0517 8868.0000 26.0185
28.9217 25.6206 26.0848 26.0506 8878.0000 26.0185
28.9218 25.6297 26.0838 26.0496 8888.0000 26.0185
28.9217 25.6343 26.0821 26.0481 8898.0000 26.0185
28.9217 25.6304 26.0787 26.0456 8908.0000 26.0185
28.9218 25.6296 26.0734 26.0419 8918.0000 26.0185
28.9219 25.6586 26.0773 26.0429 8928.0000 26.0185
28.9219 25.6533 26.0772 26.0421 8938.0000 26.0185
28.9220 25.6686 26.0871 26.0468 8948.0000 26.0185
28.9220 25.6870 26.0961 26.0525 8958.0000 26.0185
28.9220 25.6901 26.0962 26.0536 8968.0000 26.0185
28.9220 25.6686 26.0918 26.0523 8978.0000 26.0185
28.9221 25.6877 26.0905 26.0516 8988.0000 26.0185
28.9221 25.6724 26.0813 26.0466 8998.0000 26.0185
28.9222 25.6865 26.0834 26.0471 9008.0000 26.0185
28.9222 25.6889 26.0865 26.0488 9018.0000 26.0185
28.9221 25.7158 26.0863 26.0482 9028.0000 26.0185
28.9222 25.7203 26.0923 26.0513 9038.0000 26.0185
28.9221 25.6865 26.0849 26.0482 9048.0000 26.0185
28.9221 25.7188 26.0820 26.0462 9058.0000 26.0185
28.9221 25.7204 26.0806 26.0449 9068.0000 26.0185
28.9221 25.7143 26.0826 26.0455 9078.0000 26.0185
28.9221 25.7348 26.0876 26.0480 9088.0000 26.0185
28.9221 25.7337 26.0875 26.0482 9098.0000 26.0185
28.9221 25.7157 26.0778 26.0436 9108.0000 26.0185
28.9221 25.7569 26.0935 26.0509 9118.0000 26.0185
28.9220 25.7442 26.0940 26.0520 9128.0000 26.0185
28.9220 25.7292 26.0862 26.0489 9138.0000 26.0185
28.9219 25.7463 26.0916 26.0516 9148.0000 26.0185
28.9220 25.7322 26.0893 26.0512 9158.0000 26.0185
28.9220 25.7563 26.0886 26.0511 9168.0000 26.0185
28.9220 25.7738 26.0916 26.0525 9178.0000 26.0185
28.9220 25.7490 26.0859 26.0502 9188.0000 26.0185
28.9220 25.7574 26.0861 26.0502 9198.0000 26.0185
28.9219 25.7576 26.0852 26.0497 9208.0000 26.0185
28.9220 25.7743 26.0851 26.0494 9218.0000 26.0185
28.9220 25.7726 26.0866 26.0500 9228.0000 26.0185
28.9221 25.7872 26.0895 26.0514 9238.0000 26.0185
28.9221 25.7814 26.0858 26.0499 9248.0000 26.0185
28.9221 25.7732 26.0817 26.0481 9258.0000 26.0185
28.9221 25.7638 26.0737 26.0443 9268.0000 26.0185
28.9221 25.7887 26.0703 26.0420 9278.0000 26.0185
28.9221 25.7957 26.0779 26.0446 9288.0000 26.0185
28.9221 25.8090 26.0775 26.0439 9298.0000 26.0185
28.9222 25.7990 26.0775 26.0437 9308.0000 26.0185
28.9222 25.8076 26.0759 26.0426 9318.0000 26.0185
28.9222 25.7958 26.0675 26.0387 9328.0000 26.0185
28.9223 25.8041 26.0675 26.0379 9338.0000 26.0185
28.9223 25.8223 26.0690 26.0378 9348.0000 26.0185
28.9223 25.8009 26.0719 26.0386 9358.0000 26.0185
28.9223 25.8171 26.0650 26.0354 9368.0000 26.0185
28.9223 25.8137 26.0627 26.0337 9378.0000 26.0185
28.9223 25.8350 26.0646 26.0337 9388.0000 26.0185
28.9223 25.8142 26.0630 26.0325 9398.0000 26.0185
28.9223 25.8384 26.0674 26.0337 9408.0000 26.0185
28.9223 25.8169 26.0605 26.0306 9418.0000 26.0185
28.9223 25.8309 26.0702 26.0341 9428.0000 26.0185
28.9223 25.8444 26.0742 26.0359 9438.0000 26.0185
28.9223 25.8464 26.0705 26.0345 9448.0000 26.0185
28.9222 25.8331 26.0729 26.0356 9458.0000 26.0185
28.9222 25.8415 26.0751 26.0367 9468.0000 26.0185
28.9223 25.8454 26.0758 26.0373 9478.0000 26.0185
28.9223 25.8585 26.0792 26.0390 9488.0000 26.0185
28.9223 25.8746 26.0832 26.0411 9498.0000 26.0185
28.9223 25.8719 26.0862 26.0432 9508.0000 26.0185
28.9224 25.8607 26.0832 26.0427 9518.0000 26.0185
28.9223 25.8802 26.0895 26.0459 9528.0000 26.0185
28.9223 25.8418 26.0806 26.0432 9538.0000 26.0185
28.9223 25.8603 26.0770 26.0418 9548.0000 26.0185
28.9223 25.8635 26.0765 26.0417 9558.0000 26.0185
28.9223 25.8654 26.0722 26.0398 9568.0000 26.0185
28.9223 25.8744 26.0751 26.0407 9578.0000 26.0185
28.9223 25.8849 26.0718 26.0391 9588.0000 26.0185
28.9224 25.8843 26.0730 26.0393 9598.0000 26.0185
28.9225 25.8488 26.0638 26.0355 9608.0000 26.0185
28.9224 25.8752 26.0713 26.0380 9618.0000 26.0185
28.9225 25.8995 26.0766 26.0400 9628.0000 26.0185
28.9225 25.8864 26.0785 26.0410 9638.0000 26.0185
28.9225 25.8691 26.0737 26.0394 9648.0000 26.0185
28.9225 25.8848 26.0752 26.0400 9658.0000 26.0185
28.9225 25.8984 26.0795 26.0419 9668.0000 26.0185
28.9225 25.8965 26.0745 26.0401 9678.0000 26.0185
28.9225 25.8873 26.0724 26.0392 9688.0000 26.0185
28.9225 25.9060 26.0755 26.0403 9698.0000 26.0185
28.9225 25.9041 26.0707 26.0382 9708.0000 26.0185
28.9225 25.9038 26.0679 26.0366 9718.0000 26.0185
28.9224 25.9214 26.0708 26.0372 9728.0000 26.0185
28.9224 25.9107 26.0701 26.0367 9738.0000 26.0185
28.9224 25.8989 26.0735 26.0381 9748.0000 26.0185
28.9225 25.8920 26.0681 26.0362 9758.0000 26.0185
28.9225 25.9065 26.0680 26.0360 9768.0000 26.0185
28.9225 25.9360 26.0738 26.0379 9778.0000 26.0185
28.9225 25.9078 26.0644 26.0344 9788.0000 26.0185
28.9226 25.9157 26.0648 26.0341 9798.0000 26.0185
28.9226 25.9255 26.0623 26.0327 9808.0000 26.0185
28.9226 25.9381 26.0660 26.0336 9818.0000 26.0185
28.9226 25.9410 26.0673 26.0338 9828.0000 26.0185
28.9227 25.8966 26.0598 26.0309 9838.0000 26.0185
28.9226 25.9421 26.0633 26.0316 9848.0000 26.0185
28.9226 25.9546 26.0688 26.0334 9858.0000 26.0185
28.9226 25.9199 26.0717 26.0347 9868.0000 26.0185
28.9226 25.9568 26.0766 26.0368 9878.0000 26.0185
28.9226 25.9422 26.0757 26.0370 9888.0000 26.0185
28.9226 25.9467 26.0813 26.0398 9898.0000 26.0185
28.9227 25.9242 26.0727 26.0372 9908.0000 26.0185
28.9227 25.9523 26.0671 26.0351 9918.0000 26.0185
28.9227 25.9591 26.0748 26.0379 9928.0000 26.0185
28.9228 25.9623 26.0773 26.0391 9938.0000 26.0185
28.9227 25.9511 26.0797 26.0404 9948.0000 26.0185
28.9227 25.9520 26.0772 26.0401 9958.0000 26.0185
28.9227 25.9415 26.0738 26.0391 9968.0000 26.0185
28.9227 25.9623 26.0750 26.0395 9978.0000 26.0185
28.9227 25.9793 26.0807 26.0417 9988.0000 26.0185
28.9227 25.9526 26.0798 26.0420 9998.0000 26.0185
28.9228 25.9689 26.0809 26.0427 10008.0000 26.0185
28.9228 25.9665 26.0805 26.0431 10018.0000 26.0185
28.9228 25.9675 26.0812 26.0437 10028.0000 26.0185
28.9228 25.9541 26.0723 26.0404 10038.0000 26.0185
28.9229 25.9165 26.0521 26.0321 10048.0000 26.0185
28.9229 25.9473 26.0565 26.0322 10058.0000 26.0185
28.9229 25.9639 26.0602 26.0325 10068.0000 26.0185
28.9230 25.9771 26.0675 26.0346 10078.0000 26.0185
28.9230 25.9834 26.0746 26.0372 10088.0000 26.0185
28.9231 25.9580 26.0645 26.0337 10098.0000 26.0185
28.9231 25.9764 26.0694 26.0353 10108.0000 26.0185
28.9231 25.9846 26.0696 26.0353 10118.0000 26.0185
28.9231 25.9968 26.0764 26.0378 10128.0000 26.0185
28.9231 25.9908 26.0779 26.0389 10138.0000 26.0185
28.9231 25.9880 26.0805 26.0404 10148.0000 26.0185
28.9231 25.9639 26.0790 26.0407 10158.0000 26.0185
28.9232 25.9856 26.0782 26.0408 10168.0000 26.0185
28.9233 25.9846 26.0781 26.0413 10178.0000 26.0185
28.9233 25.9929 26.0799 26.0422 10188.0000 26.0185
28.9233 25.9895 26.0793 26.0425 10198.0000 26.0185
28.9233 25.9982 26.0821 26.0439 10208.0000 26.0185
28.9233 25.9780 26.0803 26.0439 10218.0000 26.0185
28.9233 25.9990 26.0802 26.0441 10228.0000 26.0185
28.9233 25.9991 26.0846 26.0462 10238.0000 26.0185
28.9233 26.0010 26.0839 26.0464 10248.0000 26.0185
28.9234 25.9927 26.0735 26.0424 10258.0000 26.0185
28.9234 26.0038 26.0734 26.0417 10268.0000 26.0185
28.9234 25.9948 26.0736 26.0415 10278.0000 26.0185
28.9235 26.0047 26.0770 26.0426 10288.0000 26.0185
28.9235 25.9960 26.0799 26.0439 10298.0000 26.0185
28.9235 25.9916 26.0760 26.0427 10308.0000 26.0185
28.9234 25.9913 26.0772 26.0432 10318.0000 26.0185
28.9233 26.0120 26.0771 26.0432 10328.0000 26.0185
28.9234 25.9816 26.0715 26.0413 10338.0000 26.0185
28.9235 26.0017 26.0694 26.0403 10348.0000 26.0185
28.9235 25.9908 26.0703 26.0402 10358.0000 26.0185
28.9235 25.9909 26.0675 26.0390 10368.0000 26.0185
28.9236 26.0188 26.0742 26.0409 10378.0000 26.0185
28.9236 25.9887 26.0686 26.0390 10388.0000 26.0185
28.9236 26.0142 26.0694 26.0387 10398.0000 26.0185
28.9236 26.0063 26.0656 26.0370 10408.0000 26.0185
28.9236 26.0212 26.0743 26.0396 10418.0000 26.0185
28.9236 25.9994 26.0767 26.0410 10428.0000 26.0185
28.9235 26.0219 26.0784 26.0419 10438.0000 26.0185
28.9236 26.0127 26.0735 26.0404 10448.0000 26.0185
28.9236 26.0231 26.0771 26.0417 10458.0000 26.0185
28.9236 26.0167 26.0777 26.0422 10468.0000 26.0185
28.9235 26.0246 26.0793 26.0430 10478.0000 26.0185
28.9236 26.0155 26.0762 26.0424 10488.0000 26.0185
28.9236 26.0248 26.0762 26.0424 10498.0000 26.0185
28.9236 26.0227 26.0724 26.0411 10508.0000 26.0185
28.9236 26.0153 26.0687 26.0395 10518.0000 26.0185
28.9236 26.0290 26.0745 26.0411 10528.0000 26.0185
28.9236 26.0173 26.0760 26.0418 10538.0000 26.0185
28.9236 26.0309 26.0789 26.0431 10548.0000 26.0185
28.9236 26.0292 26.0736 26.0412 10558.0000 26.0185
28.9236 26.0300 26.0750 26.0416 10568.0000 26.0185
28.9236 26.0299 26.0690 26.0390 10578.0000 26.0185
28.9236 26.0238 26.0657 26.0372 10588.0000 26.0185
28.9236 26.0284 26.0659 26.0367 10598.0000 26.0185
28.9236 26.0231 26.0675 26.0370 10608.0000 26.0185
28.9236 26.0321 26.0709 26.0380 10618.0000 26.0185
28.9236 26.0414 26.0785 26.0408 10628.0000 26.0185
28.9237 26.0306 26.0789 26.0417 10638.0000 26.0185
28.9236 26.0403 26.0821 26.0434 10648.0000 26.0185
28.9237 26.0178 26.0777 26.0429 10658.0000 26.0185
28.9236 26.0402 26.0805 26.0441 10668.0000 26.0185
28.9236 26.0166 26.0754 26.0429 10678.0000 26.0185
28.9236 26.0194 26.0704 26.0412 10688.0000 26.0185
28.9236 26.0396 26.0755 26.0426 10698.0000 26.0185
28.9236 26.0537 26.0866 26.0465 10708.0000 26.0185
28.9236 26.0462 26.0863 26.0474 10718.0000 26.0185
28.9235 26.0513 26.0890 26.0491 10728.0000 26.0185
28.9236 26.0326 26.0792 26.0468 10738.0000 26.0185
28.9236 26.0277 26.0726 26.0447 10748.0000 26.0185
28.9236 26.0396 26.0717 26.0440 10758.0000 26.0185
28.9237 26.0170 26.0674 26.0423 10768.0000 26.0185
28.9237 26.0460 26.0678 26.0416 10778.0000 26.0185
28.9237 26.0462 26.0718 26.0422 10788.0000 26.0185
28.9237 26.0452 26.0730 26.0424 10798.0000 26.0185
28.9237 26.0327 26.0664 26.0401 10808.0000 26.0185
28.9238 26.0442 26.0708 26.0410 10818.0000 26.0185
28.9238 26.0485 26.0742 26.0418 10828.0000 26.0185
28.9238 26.0493 26.0772 26.0428 10838.0000 26.0185
28.9238 26.0363 26.0710 26.0410 10848.0000 26.0185
28.9238 26.0539 26.0786 26.0433 10858.0000 26.0185
28.9238 26.0313 26.0722 26.0416 10868.0000 26.0185
28.9238 26.0393 26.0675 26.0398 10878.0000 26.0185
28.9238 26.0596 26.0787 26.0430 10888.0000 26.0185
28.9238 26.0525 26.0795 26.0439 10898.0000 26.0185
28.9238 26.0590 26.0836 26.0457 10908.0000 26.0185
28.9238 26.0566 26.0810 26.0454 10918.0000 26.0185
28.9239 26.0616 26.0787 26.0449 10928.0000 26.0185
28.9239 26.0363 26.0742 26.0437 10938.0000 26.0185
28.9239 26.0546 26.0760 26.0441 10948.0000 26.0185
28.9239 26.0556 26.0793 26.0453 10958.0000 26.0185
28.9240 26.0565 26.0793 26.0455 10968.0000 26.0185
28.9240 26.0601 26.0788 26.0454 10978.0000 26.0185
28.9240 26.0573 26.0782 26.0452 10988.0000 26.0185
28.9240 26.0683 26.0787 26.0454 10998.0000 26.0185
28.9241 26.0627 26.0834 26.0471 11008.0000 26.0185
28.9241 26.0583 26.0825 26.0474 11018.0000 26.0185
28.9241 26.0592 26.0797 26.0467 11028.0000 26.0185
28.9241 26.0534 26.0733 26.0444 11038.0000 26.0185
28.9241 26.0774 26.0787 26.0453 11048.0000 26.0185
28.9241 26.0534 26.0733 26.0435 11058.0000 26.0185
28.9242 26.0571 26.0727 26.0430 11068.0000 26.0185
28.9242 26.0516 26.0770 26.0446 11078.0000 26.0185
28.9242 26.0697 26.0807 26.0457 11088.0000 26.0185
28.9242 26.0360 26.0735 26.0440 11098.0000 26.0185
28.9242 26.0675 26.0803 26.0459 11108.0000 26.0185
28.9242 26.0607 26.0766 26.0449 11118.0000 26.0185
28.9243 26.0374 26.0699 26.0430 11128.0000 26.0185
28.9243 26.0633 26.0725 26.0432 11138.0000 26.0185
28.9244 26.0544 26.0696 26.0422 11148.0000 26.0185
28.9244 26.0692 26.0745 26.0432 11158.0000 26.0185
28.9245 26.0677 26.0785 26.0443 11168.0000 26.0185
28.9244 26.0784 26.0869 26.0472 11178.0000 26.0185
28.9244 26.0675 26.0845 26.0475 11188.0000 26.0185
28.9244 26.0670 26.0804 26.0469 11198.0000 26.0185
28.9245 26.0673 26.0775 26.0464 11208.0000 26.0185
28.9244 26.0646 26.0743 26.0455 11218.0000 26.0185
28.9244 26.0659 26.0721 26.0446 11228.0000 26.0185
28.9245 26.0552 26.0698 26.0438 11238.0000 26.0185
28.9245 26.0660 26.0706 26.0436 11248.0000 26.0185
28.9246 26.0585 26.0669 26.0423 11258.0000 26.0185
28.9246 26.0702 26.0754 26.0442 11268.0000 26.0185
28.9246 26.0737 26.0803 26.0457 11278.0000 26.0185
28.9246 26.0564 26.0718 26.0437 11288.0000 26.0185
28.9247 26.0865 26.0725 26.0436 11298.0000 26.0185
28.9247 26.0687 26.0733 26.0437 11308.0000 26.0185
28.9247 26.0714 26.0758 26.0443 11318.0000 26.0185
28.9248 26.0888 26.0793 26.0452 11328.0000 26.0185
28.9247 26.0776 26.0810 26.0460 11338.0000 26.0185
28.9247 26.0764 26.0831 26.0470 11348.0000 26.0185
28.9247 26.0932 26.0866 26.0485 11358.0000 26.0185
28.9248 26.0790 26.0881 26.0498 11368.0000 26.0185
28.9248 26.0519 26.0828 26.0494 11378.0000 26.0185
28.9248 26.0765 26.0836 26.0499 11388.0000 26.0185
28.9248 26.0887 26.0910 26.0522 11398.0000 26.0185
28.9248 26.0928 26.0897 26.0524 11408.0000 26.0185
28.9248 26.0952 26.0919 26.0535 11418.0000 26.0185
28.9248 26.0724 26.0875 26.0532 11428.0000 26.0185
28.9248 26.0836 26.0861 26.0531 11438.0000 26.0185
28.9248 26.0841 26.0893 26.0542 11448.0000 26.0185
28.9248 26.0984 26.0917 26.0553 11458.0000 26.0185
28.9248 26.0870 26.0900 26.0553 11468.0000 26.0185
28.9248 26.0896 26.0898 26.0555 11478.0000 26.0185
28.9248 26.0841 26.0874 26.0552 11488.0000 26.0185
28.9248 26.0884 26.0882 26.0555 11498.0000 26.0185
28.9248 26.1037 26.0935 26.0570 11508.0000 26.0185
28.9248 26.0907 26.0945 26.0578 11518.0000 26.0185
28.9248 26.0891 26.0940 26.0582 11528.0000 26.0185
28.9248 26.0841 26.0872 26.0569 11538.0000 26.0185
28.9248 26.0876 26.0860 26.0565 11548.0000 26.0185
28.9248 26.0881 26.0833 26.0555 11558.0000 26.0185
28.9248 26.0926 26.0837 26.0552 11568.0000 26.0185
28.9248 26.0952 26.0897 26.0568 11578.0000 26.0185
28.9247 26.0880 26.0865 26.0560 11588.0000 26.0185
28.9247 26.1107 26.0975 26.0591 11598.0000 26.0185
28.9248 26.0974 26.0972 26.0599 11608.0000 26.0185
28.9248 26.1099 26.0972 26.0603 11618.0000 26.0185
28.9248 26.0922 26.0903 26.0590 11628.0000 26.0185
28.9248 26.0841 26.0825 26.0567 11638.0000 26.0185
28.9249 26.0982 26.0867 26.0574 11648.0000 26.0185
28.9249 26.1043 26.0873 26.0572 11658.0000 26.0185
28.9250 26.0888 26.0841 26.0563 11668.0000 26.0185
28.9250 26.0612 26.0735 26.0532 11678.0000 26.0185
28.9250 26.0967 26.0836 26.0552 11688.0000 26.0185
28.9251 26.0895 26.0807 26.0543 11698.0000 26.0185
28.9251 26.1123 26.0856 26.0550 11708.0000 26.0185
28.9251 26.0996 26.0902 26.0564 11718.0000 26.0185
28.9251 26.0871 26.0857 26.0556 11728.0000 26.0185
28.9251 26.0895 26.0864 26.0557 11738.0000 26.0185
28.9252 26.1078 26.0958 26.0586 11748.0000 26.0185
28.9252 26.0881 26.0879 26.0572 11758.0000 26.0185
28.9252 26.1025 26.0930 26.0587 11768.0000 26.0185
28.9252 26.1020 26.0917 26.0588 11778.0000 26.0185
28.9253 26.0837 26.0858 26.0576 11788.0000 26.0185
28.9253 26.0908 26.0827 26.0566 11798.0000 26.0185
28.9254 26.0909 26.0798 26.0554 11808.0000 26.0185
28.9254 26.0958 26.0795 26.0543 11818.0000 26.0185
28.9254 26.0926 26.0782 26.0534 11828.0000 26.0185
28.9254 26.0938 26.0859 26.0551 11838.0000 26.0185
28.9255 26.0845 26.0824 26.0544 11848.0000 26.0185
28.9254 26.0640 26.0782 26.0534 11858.0000 26.0185
28.9254 26.0950 26.0805 26.0536 11868.0000 26.0185
28.9254 26.0940 26.0798 26.0530 11878.0000 26.0185
28.9254 26.0958 26.0832 26.0537 11888.0000 26.0185
28.9255 26.0837 26.0759 26.0517 11898.0000 26.0185
28.9254 26.0958 26.0785 26.0517 11908.0000 26.0185
28.9254 26.0862 26.0739 26.0502 11918.0000 26.0185
28.9255 26.0940 26.0797 26.0513 11928.0000 26.0185
28.9256 26.0721 26.0769 26.0507 11938.0000 26.0185
28.9256 26.0869 26.0773 26.0507 11948.0000 26.0185
28.9256 26.1021 26.0812 26.0515 11958.0000 26.0185
28.9256 26.1013 26.0851 26.0526 11968.0000 26.0185
28.9257 26.0923 26.0812 26.0519 11978.0000 26.0185
28.9256 26.1308 26.0915 26.0545 11988.0000 26.0185
28.9256 26.1252 26.0961 26.0563 11998.0000 26.0185
28.9256 26.1192 26.0981 26.0576 12008.0000 26.0185
28.9256 26.1102 26.0958 26.0580 12018.0000 26.0185
28.9257 26.1005 26.0892 26.0570 12028.0000 26.0185
28.9257 26.0924 26.0852 26.0565 12038.0000 26.0185
28.9258 26.1037 26.0864 26.0569 12048.0000 26.0185
28.9259 26.0947 26.0865 26.0572 12058.0000 26.0185
28.9258 26.1013 26.0874 26.0575 12068.0000 26.0185
28.9259 26.1001 26.0868 26.0575 12078.0000 26.0185
28.9259 26.1054 26.0885 26.0579 12088.0000 26.0185
28.9260 26.1006 26.0851 26.0572 12098.0000 26.0185
28.9260 26.1103 26.0885 26.0580 12108.0000 26.0185
28.9260 26.1048 26.0920 26.0590 12118.0000 26.0185
28.9260 26.1048 26.0868 26.0580 12128.0000 26.0185
28.9260 26.1105 26.0825 26.0569 12138.0000 26.0185
28.9261 26.1353 26.0910 26.0588 12148.0000 26.0185
28.9260 26.1057 26.0902 26.0588 12158.0000 26.0185
28.9260 26.1126 26.0928 26.0597 12168.0000 26.0185
28.9261 26.1032 26.0894 26.0592 12178.0000 26.0185
28.9260 26.1059 26.0885 26.0591 12188.0000 26.0185
28.9260 26.1083 26.0866 26.0586 12198.0000 26.0185
28.9260 26.0930 26.0796 26.0569 12208.0000 26.0185
28.9261 26.0977 26.0796 26.0564 12218.0000 26.0185
28.9261 26.0968 26.0782 26.0555 12228.0000 26.0185
28.9261 26.1127 26.0892 26.0579 12238.0000 26.0185
28.9261 26.1054 26.0868 26.0575 12248.0000 26.0185
28.9261 26.1009 26.0859 26.0575 12258.0000 26.0185
28.9261 26.1053 26.0833 26.0567 12268.0000 26.0185
28.9261 26.1172 26.0898 26.0583 12278.0000 26.0185
28.9261 26.1289 26.1000 26.0614 12288.0000 26.0185
28.9260 26.1189 26.1017 26.0627 12298.0000 26.0185
28.9261 26.1213 26.0995 26.0631 12308.0000 26.0185
28.9261 26.1065 26.0924 26.0619 12318.0000 26.0185
28.9261 26.1091 26.0967 26.0633 12328.0000 26.0185
28.9261 26.1244 26.0985 26.0642 12338.0000 26.0185
28.9261 26.1123 26.0946 26.0637 12348.0000 26.0185
28.9261 26.1220 26.1008 26.0655 12358.0000 26.0185
28.9261 26.0938 26.0925 26.0640 12368.0000 26.0185
28.9261 26.1278 26.0916 26.0637 12378.0000 26.0185
28.9261 26.1198 26.0939 26.0642 12388.0000 26.0185
28.9262 26.1257 26.0969 26.0651 12398.0000 26.0185
28.9262 26.1107 26.0961 26.0653 12408.0000 26.0185
28.9262 26.1103 26.0915 26.0644 12418.0000 26.0185
28.9262 26.1071 26.0871 26.0633 12428.0000 26.0185
28.9262 26.1154 26.0884 26.0632 12438.0000 26.0185
28.9262 26.1022 26.0868 26.0628 12448.0000 26.0185
28.9262 26.1332 26.0965 26.0650 12458.0000 26.0185
28.9263 26.1194 26.0922 26.0641 12468.0000 26.0185
28.9263 26.0927 26.0851 26.0626 12478.0000 26.0185
28.9263 26.1111 26.0860 26.0624 12488.0000 26.0185
28.9264 26.1118 26.0842 26.0616 12498.0000 26.0185
28.9263 26.1194 26.0891 26.0624 12508.0000 26.0185
28.9264 26.1337 26.0957 26.0640 12518.0000 26.0185
28.9264 26.1214 26.0980 26.0650 12528.0000 26.0185
28.9265 26.1099 26.0921 26.0640 12538.0000 26.0185
28.9265 26.1151 26.0915 26.0640 12548.0000 26.0185
28.9265 26.1103 26.0858 26.0626 12558.0000 26.0185
28.9265 26.0875 26.0844 26.0621 12568.0000 26.0185
28.9265 26.1182 26.0873 26.0626 12578.0000 26.0185
28.9265 26.1240 26.0912 26.0634 12588.0000 26.0185
28.9265 26.1134 26.0883 26.0627 12598.0000 26.0185
28.9265 26.1088 26.0828 26.0613 12608.0000 26.0185
28.9265 26.1483 26.0903 26.0626 12618.0000 26.0185
28.9266 26.1195 26.0911 26.0629 12628.0000 26.0185
28.9266 26.1264 26.0964 26.0644 12638.0000 26.0185
28.9267 26.1334 26.1003 26.0657 12648.0000 26.0185
28.9267 26.1103 26.0917 26.0642 12658.0000 26.0185
28.9267 26.1303 26.0983 26.0659 12668.0000 26.0185
28.9267 26.1269 26.0970 26.0659 12678.0000 26.0185
28.9267 26.1049 26.0878 26.0640 12688.0000 26.0185
28.9268 26.1387 26.0939 26.0653 12698.0000 26.0185
28.9268 26.1317 26.0945 26.0655 12708.0000 26.0185
28.9268 26.1314 26.0981 26.0666 12718.0000 26.0185
28.9268 26.1399 26.1040 26.0683 12728.0000 26.0185
28.9268 26.1383 26.1063 26.0695 12738.0000 26.0185
28.9268 26.1283 26.1057 26.0700 12748.0000 26.0185
28.9269 26.1372 26.1004 26.0693 12758.0000 26.0185
28.9269 26.1558 26.1043 26.0704 12768.0000 26.0185
28.9269 26.1601 26.1077 26.0716 12778.0000 26.0185
28.9269 26.1353 26.1051 26.0716 12788.0000 26.0185
28.9269 26.1229 26.1054 26.0722 12798.0000 26.0185
28.9269 26.1514 26.1009 26.0714 12808.0000 26.0185
28.9270 26.1429 26.1022 26.0719 12818.0000 26.0185
28.9270 26.1313 26.0976 26.0710 12828.0000 26.0185
28.9270 26.1391 26.1004 26.0717 12838.0000 26.0185
28.9271 26.1355 26.0992 26.0716 12848.0000 26.0185
28.9271 26.1570 26.1004 26.0719 12858.0000 26.0185
28.9272 26.1427 26.0957 26.0709 12868.0000 26.0185
28.9271 26.1544 26.0995 26.0716 12878.0000 26.0185
28.9271 26.1267 26.0970 26.0711 12888.0000 26.0185
28.9272 26.1594 26.0993 26.0716 12898.0000 26.0185
28.9271 26.1281 26.0967 26.0710 12908.0000 26.0185
28.9272 26.1336 26.0982 26.0714 12918.0000 26.0185
28.9272 26.1319 26.0982 26.0714 12928.0000 26.0185
28.9272 26.1229 26.0913 26.0696 12938.0000 26.0185
28.9271 26.1282 26.0910 26.0691 12948.0000 26.0185
28.9271 26.1530 26.0976 26.0703 12958.0000 26.0185
28.9271 26.1162 26.0957 26.0699 12968.0000 26.0185
28.9271 26.1247 26.0904 26.0685 12978.0000 26.0185
28.9271 26.1465 26.0946 26.0691 12988.0000 26.0185
28.9271 26.1231 26.0904 26.0679 12998.0000 26.0185
28.9272 26.1347 26.0922 26.0682 13008.0000 26.0185
28.9272 26.1609 26.1061 26.0718 13018.0000 26.0185
28.9272 26.1675 26.1098 26.0732 13028.0000 26.0185
28.9272 26.1481 26.1063 26.0731 13038.0000 26.0185
28.9273 26.1455 26.1080 26.0741 13048.0000 26.0185
28.9273 26.1385 26.1034 26.0735 13058.0000 26.0185
28.9273 26.1641 26.1049 26.0740 13068.0000 26.0185
28.9273 26.1596 26.1067 26.0748 13078.0000 26.0185
28.9273 26.1321 26.1060 26.0751 13088.0000 26.0185
28.9273 26.1526 26.1114 26.0768 13098.0000 26.0185
28.9274 26.1538 26.1104 26.0771 13108.0000 26.0185
28.9274 26.1447 26.1062 26.0765 13118.0000 26.0185
28.9274 26.1415 26.1041 26.0762 13128.0000 26.0185
28.9274 26.1391 26.1035 26.0762 13138.0000 26.0185
28.9275 26.1354 26.0979 26.0749 13148.0000 26.0185
28.9275 26.1683 26.1010 26.0753 13158.0000 26.0185
28.9274 26.1328 26.0957 26.0739 13168.0000 26.0185
28.9275 26.1482 26.0974 26.0740 13178.0000 26.0185
28.9276 26.1627 26.1010 26.0746 13188.0000 26.0185
28.9275 26.1704 26.1060 26.0759 13198.0000 26.0185
28.9276 26.1340 26.1039 26.0757 13208.0000 26.0185
28.9276 26.1335 26.1016 26.0753 13218.0000 26.0185
28.9276 26.1304 26.0976 26.0743 13228.0000 26.0185
28.9275 26.1372 26.0988 26.0745 13238.0000 26.0185
28.9276 26.1260 26.0934 26.0731 13248.0000 26.0185
28.9276 26.1378 26.0904 26.0718 13258.0000 26.0185
28.9277 26.1306 26.0948 26.0725 13268.0000 26.0185
28.9277 26.1619 26.1010 26.0739 13278.0000 26.0185
28.9277 26.1526 26.1004 26.0737 13288.0000 26.0185
28.9277 26.1479 26.0965 26.0727 13298.0000 26.0185
28.9278 26.1501 26.1009 26.0738 13308.0000 26.0185
28.9277 26.1577 26.1027 26.0742 13318.0000 26.0185
28.9278 26.1334 26.0995 26.0737 13328.0000 26.0185
28.9279 26.1463 26.0996 26.0738 13338.0000 26.0185
28.9279 26.1438 26.1005 26.0740 13348.0000 26.0185
28.9279 26.1395 26.0978 26.0734 13358.0000 26.0185
28.9279 26.1431 26.0979 26.0733 13368.0000 26.0185
28.9279 26.1431 26.0998 26.0738 13378.0000 26.0185
28.9280 26.1572 26.1039 26.0749 13388.0000 26.0185
28.9279 26.1690 26.1096 26.0766 13398.0000 26.0185
28.9280 26.1418 26.1055 26.0761 13408.0000 26.0185
28.9279 26.1408 26.1014 26.0753 13418.0000 26.0185
28.9280 26.1433 26.0995 26.0749 13428.0000 26.0185
28.9280 26.1753 26.1128 26.0784 13438.0000 26.0185
28.9280 26.1396 26.1086 26.0780 13448.0000 26.0185
28.9280 26.1606 26.1088 26.0785 13458.0000 26.0185
28.9281 26.1440 26.1072 26.0784 13468.0000 26.0185
28.9281 26.1663 26.1123 26.0799 13478.0000 26.0185
28.9281 26.1647 26.1098 26.0797 13488.0000 26.0185
28.9282 26.1432 26.1034 26.0784 13498.0000 26.0185
28.9282 26.1596 26.1084 26.0797 13508.0000 26.0185
28.9282 26.1584 26.1123 26.0810 13518.0000 26.0185
28.9282 26.1556 26.1102 26.0809 13528.0000 26.0185
28.9282 26.1775 26.1122 26.0816 13538.0000 26.0185
28.9283 26.1638 26.1110 26.0816 13548.0000 26.0185
28.9283 26.1735 26.1083 26.0811 13558.0000 26.0185
28.9283 26.1464 26.1040 26.0801 13568.0000 26.0185
28.9284 26.1570 26.1022 26.0797 13578.0000 26.0185
28.9284 26.1777 26.1052 26.0803 13588.0000 26.0185
28.9283 26.1952 26.1140 26.0824 13598.0000 26.0185
28.9284 26.1792 26.1213 26.0847 13608.0000 26.0185
28.9284 26.1903 26.1231 26.0857 13618.0000 26.0185
28.9284 26.1686 26.1259 26.0872 13628.0000 26.0185
28.9284 26.1783 26.1243 26.0875 13638.0000 26.0185
28.9284 26.1565 26.1169 26.0864 13648.0000 26.0185
28.9284 26.1616 26.1172 26.0869 13658.0000 26.0185
28.9284 26.1771 26.1182 26.0874 13668.0000 26.0185
28.9284 26.1760 26.1115 26.0860 13678.0000 26.0185
28.9284 26.1492 26.1088 26.0854 13688.0000 26.0185
28.9285 26.1517 26.1039 26.0841 13698.0000 26.0185
28.9285 26.1558 26.1052 26.0843 13708.0000 26.0185
28.9286 26.1758 26.1085 26.0849 13718.0000 26.0185
28.9286 26.1627 26.1072 26.0846 13728.0000 26.0185
28.9287 26.1565 26.1045 26.0837 13738.0000 26.0185
28.9287 26.1669 26.1061 26.0839 13748.0000 26.0185
28.9287 26.1869 26.1132 26.0855 13758.0000 26.0185
28.9286 26.1638 26.1155 26.0863 13768.0000 26.0185
28.9286 26.1838 26.1221 26.0883 13778.0000 26.0185
28.9286 26.1856 26.1280 26.0905 13788.0000 26.0185
28.9286 26.1812 26.1232 26.0901 13798.0000 26.0185
28.9285 26.1959 26.1282 26.0918 13808.0000 26.0185
28.9286 26.1870 26.1277 26.0925 13818.0000 26.0185
28.9286 26.1817 26.1269 26.0929 13828.0000 26.0185
28.9287 26.1753 26.1198 26.0917 13838.0000 26.0185
28.9287 26.2044 26.1269 26.0937 13848.0000 26.0185
28.9287 26.2038 26.1309 26.0952 13858.0000 26.0185
28.9287 26.1969 26.1306 26.0957 13868.0000 26.0185
28.9288 26.1813 26.1291 26.0959 13878.0000 26.0185
28.9288 26.1634 26.1251 26.0954 13888.0000 26.0185
28.9288 26.1881 26.1284 26.0965 13898.0000 26.0185
28.9287 26.1927 26.1279 26.0968 13908.0000 26.0185
28.9287 26.1839 26.1270 26.0969 13918.0000 26.0185
28.9287 26.2054 26.1318 26.0984 13928.0000 26.0185
28.9288 26.1893 26.1328 26.0991 13938.0000 26.0185
28.9288 26.1763 26.1301 26.0990 13948.0000 26.0185
28.9288 26.2027 26.1310 26.0995 13958.0000 26.0185
28.9288 26.1882 26.1283 26.0992 13968.0000 26.0185
28.9288 26.1595 26.1189 26.0971 13978.0000 26.0185
28.9288 26.1767 26.1193 26.0971 13988.0000 26.0185
28.9288 26.1939 26.1270 26.0990 13998.0000 26.0185
28.9287 26.2136 26.1295 26.0997 14008.0000 26.0185
28.9288 26.1827 26.1235 26.0985 14018.0000 26.0185
28.9288 26.1637 26.1188 26.0973 14028.0000 26.0185
28.9288 26.1988 26.1187 26.0971 14038.0000 26.0185
28.9288 26.2091 26.1267 26.0990 14048.0000 26.0185
28.9288 26.1774 26.1211 26.0977 14058.0000 26.0185
28.9288 26.1956 26.1243 26.0985 14068.0000 26.0185
28.9289 26.1739 26.1203 26.0976 14078.0000 26.0185
28.9289 26.1846 26.1215 26.0979 14088.0000 26.0185
28.9289 26.1708 26.1184 26.0971 14098.0000 26.0185
28.9290 26.2018 26.1201 26.0973 14108.0000 26.0185
28.9290 26.2139 26.1238 26.0982 14118.0000 26.0185
28.9291 26.1943 26.1282 26.0995 14128.0000 26.0185
28.9291 26.1795 26.1199 26.0976 14138.0000 26.0185
28.9292 26.1873 26.1198 26.0975 14148.0000 26.0185
28.9292 26.1984 26.1219 26.0979 14158.0000 26.0185
28.9291 26.1977 26.1277 26.0994 14168.0000 26.0185
28.9291 26.1871 26.1235 26.0985 14178.0000 26.0185
28.9292 26.1941 26.1266 26.0993 14188.0000 26.0185
28.9292 26.1983 26.1330 26.1013 14198.0000 26.0185
28.9292 26.2150 26.1381 26.1031 14208.0000 26.0185
28.9292 26.1893 26.1371 26.1035 14218.0000 26.0185
28.9292 26.1857 26.1393 26.1048 14228.0000 26.0185
28.9292 26.2168 26.1422 26.1061 14238.0000 26.0185
28.9292 26.1918 26.1387 26.1060 14248.0000 26.0185
28.9292 26.2031 26.1378 26.1063 14258.0000 26.0185
28.9292 26.1936 26.1328 26.1054 14268.0000 26.0185


==> data/noise_analysis_results.txt <==
ekf_lower_conf_bound ekf_mean ekf_upper_conf_bound log10_var mle_lower_conf_bound mle_mean mle_upper_conf_bound cm_lower_conf_bound cm_mean cm_upper_conf_bound cc_lower_conf_bound cc_mean cc_upper_conf_bound
0.896106 0.896332 0.896564 -7.000000 0.705652 0.706093 0.706510 0.749687 0.750485 0.751309 1.002514 1.008935 1.015260
0.908345 0.908865 0.909395 -6.000000 0.737381 0.737952 0.738472 0.737527 0.738037 0.738555 0.986585 1.006918 1.026925
0.938769 0.939590 0.940416 -5.000000 0.720587 0.721274 0.721979 0.749791 0.750577 0.751322 0.936516 1.000925 1.064338
0.934209 0.935564 0.936795 -4.602060 0.739073 0.740398 0.741635 0.742629 0.743702 0.744757 0.910334 1.009322 1.109034
1.474340 1.916410 2.414041 -4.000000 1.089595 1.147286 1.205733 0.737494 0.752401 0.777364 1.024596 1.181458 1.350263
11.887903 13.532881 15.390611 -3.000000 2.963725 3.150110 3.355415 0.909981 0.965957 1.025425 2.203469 2.641583 3.061195


==> data/param_err_analysis_results.txt <==
ekf_lower_conf_bound ekf_mean ekf_upper_conf_bound err_per mle_lower_conf_bound mle_mean mle_upper_conf_bound cm_lower_conf_bound cm_mean cm_upper_conf_bound cc_lower_conf_bound cc_mean cc_upper_conf_bound
4.014744 4.015867 4.017003 -20.000000 1.298436 1.300384 1.302335 1.553530 1.554864 1.556059 5.713248 5.813590 5.913084
3.169756 3.170885 3.172011 -15.000000 1.147108 1.148610 1.150052 1.344538 1.345761 1.346928 4.298875 4.399188 4.498713
2.381120 2.382323 2.383436 -10.000000 0.998737 0.999972 1.001196 1.141858 1.143007 1.144122 3.041903 3.142150 3.241704
1.632995 1.634267 1.635411 -5.000000 0.855050 0.856136 0.857224 0.941927 0.943034 0.944090 1.917824 2.017908 2.117510
0.934209 0.935564 0.936795 0.000000 0.739073 0.740398 0.741635 0.742629 0.743702 0.744757 0.910334 1.009322 1.109034
0.340333 0.341001 0.341699 5.000000 0.676605 0.678308 0.679920 0.565192 0.566248 0.567303 0.510236 0.556999 0.604882
0.739245 0.740541 0.741863 10.000000 0.644615 0.646406 0.648094 0.456581 0.457729 0.458849 1.118517 1.155623 1.194092
1.275119 1.276775 1.278319 15.000000 0.628534 0.639329 0.654981 0.452738 0.453972 0.455140 1.812650 1.858628 1.905362
1.776962 1.778976 1.780955 20.000000 0.639824 0.659522 0.682328 0.529673 0.531096 0.532495 2.479184 2.529969 2.582632

